Deterministic Prediction as Global Velocity: Flow Matching for Probabilistic Time-Series Forecast

Accurate uncertainty quantification is critical for many time series forecasting applications, and recent studies have increasingly adopted generative models to capture predictive uncertainty. Existing approaches often combine deterministic forecasting with generative modeling to improve predictive performance. However, their joint training is typically unstable because the deterministic model is embedded within the generative process, resulting in deep computational graphs and changing the probability transport path. In this work, we propose DV-Flow, a unified flow-matching formulation that incorporates the deterministic predictor as a parallel velocity component rather than as the endpoint of the transport path. This design enables stable end-to-end optimization while subsuming several existing formulations as special cases, allowing direct comparisons among them. Extensive experiments on six real-world datasets demonstrate that DV-Flow consistently improves probabilistic forecasting performance over strong baselines. Our code is available at https://github.com/tufts-ml/dv-flow-time-series.

==> figures/dom3_4_examples1.dat <==
x y z
0.0010 0.0010 0.00000
0.0214 0.0010 0.00004
0.0417 0.0010 0.00022
0.0621 0.0010 0.00064
0.0825 0.0010 0.00134
0.1028 0.0010 0.00239
0.1232 0.0010 0.00382
0.1436 0.0010 0.00566
0.1639 0.0010 0.00793
0.1843 0.0010 0.01064
0.2047 0.0010 0.01381
0.2250 0.0010 0.01744
0.2454 0.0010 0.02152
0.2658 0.0010 0.02605
0.2861 0.0010 0.03102
0.3065 0.0010 0.03640
0.3269 0.0010 0.04217
0.3472 0.0010 0.04831
0.3676 0.0010 0.05477
0.3880 0.0010 0.06154
0.4083 0.0010 0.06855
0.4287 0.0010 0.07577
0.4491 0.0010 0.08314
0.4694 0.0010 0.09062
0.4898 0.0010 0.09813
0.5102 0.0010 0.10562
0.5306 0.0010 0.11301
0.5509 0.0010 0.12024
0.5713 0.0010 0.12722
0.5917 0.0010 0.13387
0.6120 0.0010 0.14009
0.6324 0.0010 0.14581
0.6528 0.0010 0.15092
0.6731 0.0010 0.15531
0.6935 0.0010 0.15887
0.7139 0.0010 0.16149
0.7342 0.0010 0.16304
0.7546 0.0010 0.16338
0.7750 0.0010 0.16239
0.7953 0.0010 0.15991
0.8157 0.0010 0.15577
0.8361 0.0010 0.14981
0.8564 0.0010 0.14182
0.8768 0.0010 0.13159
0.8972 0.0010 0.11888
0.9175 0.0010 0.10339
0.9379 0.0010 0.08474
0.9583 0.0010 0.06240
0.9786 0.0010 0.03545
0.9990 0.0010 0.00000
0.0010 0.0214 0.00000
0.0214 0.0214 0.00015
0.0417 0.0214 0.00093
0.0621 0.0214 0.00266
0.0825 0.0214 0.00562
0.1028 0.0214 0.01000
0.1232 0.0214 0.01597
0.1436 0.0214 0.02363
0.1639 0.0214 0.03309
0.1843 0.0214 0.04440
0.2047 0.0214 0.05760
0.2250 0.0214 0.07269
0.2454 0.0214 0.08965
0.2658 0.0214 0.10844
0.2861 0.0214 0.12901
0.3065 0.0214 0.15127
0.3269 0.0214 0.17512
0.3472 0.0214 0.20042
0.3676 0.0214 0.22705
0.3880 0.0214 0.25482
0.4083 0.0214 0.28357
0.4287 0.0214 0.31307
0.4491 0.0214 0.34312
0.4694 0.0214 0.37347
0.4898 0.0214 0.40385
0.5102 0.0214 0.43399
0.5306 0.0214 0.46358
0.5509 0.0214 0.49231
0.5713 0.0214 0.51982
0.5917 0.0214 0.54576
0.6120 0.0214 0.56974
0.6324 0.0214 0.59134
0.6528 0.0214 0.61015
0.6731 0.0214 0.62569
0.6935 0.0214 0.63749
0.7139 0.0214 0.64502
0.7342 0.0214 0.64775
0.7546 0.0214 0.64509
0.7750 0.0214 0.63641
0.7953 0.0214 0.62105
0.8157 0.0214 0.59827
0.8361 0.0214 0.56728
0.8564 0.0214 0.52718
0.8768 0.0214 0.47695
0.8972 0.0214 0.41537
0.9175 0.0214 0.34090
0.9379 0.0214 0.25137
0.9583 0.0214 0.14297
0.9786 0.0214 0.00000
0.9990 0.0214 0.00000
0.0010 0.0417 0.00000
0.0214 0.0417 0.00021
0.0417 0.0417 0.00125
0.0621 0.0417 0.00359
0.0825 0.0417 0.00756
0.1028 0.0417 0.01345
0.1232 0.0417 0.02146
0.1436 0.0417 0.03175
0.1639 0.0417 0.04443
0.1843 0.0417 0.05958
0.2047 0.0417 0.07724
0.2250 0.0417 0.09741
0.2454 0.0417 0.12005
0.2658 0.0417 0.14512
0.2861 0.0417 0.17251
0.3065 0.0417 0.20211
0.3269 0.0417 0.23376
0.3472 0.0417 0.26729
0.3676 0.0417 0.30250
0.3880 0.0417 0.33914
0.4083 0.0417 0.37696
0.4287 0.0417 0.41567
0.4491 0.0417 0.45496
0.4694 0.0417 0.49449
0.4898 0.0417 0.53389
0.5102 0.0417 0.57276
0.5306 0.0417 0.61068
0.5509 0.0417 0.64719
0.5713 0.0417 0.68183
0.5917 0.0417 0.71407
0.6120 0.0417 0.74337
0.6324 0.0417 0.76917
0.6528 0.0417 0.79084
0.6731 0.0417 0.80775
0.6935 0.0417 0.81921
0.7139 0.0417 0.82449
0.7342 0.0417 0.82281
0.7546 0.0417 0.81334
0.7750 0.0417 0.79519
0.7953 0.0417 0.76739
0.8157 0.0417 0.72887
0.8361 0.0417 0.67844
0.8564 0.0417 0.61474
0.8768 0.0417 0.53615
0.8972 0.0417 0.44063
0.9175 0.0417 0.32534
0.9379 0.0417 0.18529
0.9583 0.0417 0.00000
0.9786 0.0417 0.00000
0.9990 0.0417 0.00000
0.0010 0.0621 0.00000
0.0214 0.0621 0.00025
0.0417 0.0621 0.00148
0.0621 0.0621 0.00424
0.0825 0.0621 0.00894
0.1028 0.0621 0.01589
0.1232 0.0621 0.02534
0.1436 0.0621 0.03747
0.1639 0.0621 0.05241
0.1843 0.0621 0.07023
0.2047 0.0621 0.09099
0.2250 0.0621 0.11466
0.2454 0.0621 0.14122
0.2658 0.0621 0.17057
0.2861 0.0621 0.20260
0.3065 0.0621 0.23715
0.3269 0.0621 0.27404
0.3472 0.0621 0.31303
0.3676 0.0621 0.35388
0.3880 0.0621 0.39629
0.4083 0.0621 0.43994
0.4287 0.0621 0.48448
0.4491 0.0621 0.52951
0.4694 0.0621 0.57462
0.4898 0.0621 0.61935
0.5102 0.0621 0.66321
0.5306 0.0621 0.70568
0.5509 0.0621 0.74620
0.5713 0.0621 0.78417
0.5917 0.0621 0.81898
0.6120 0.0621 0.84994
0.6324 0.0621 0.87635
0.6528 0.0621 0.89744
0.6731 0.0621 0.91243
0.6935 0.0621 0.92046
0.7139 0.0621 0.92061
0.7342 0.0621 0.91191
0.7546 0.0621 0.89333
0.7750 0.0621 0.86371
0.7953 0.0621 0.82181
0.8157 0.0621 0.76623
0.8361 0.0621 0.69540
0.8564 0.0621 0.60743
0.8768 0.0621 0.49995
0.8972 0.0621 0.36965
0.9175 0.0621 0.21080
0.9379 0.0621 0.00000
0.9583 0.0621 0.00000
0.9786 0.0621 0.00000
0.9990 0.0621 0.00000
0.0010 0.0825 0.00000
0.0214 0.0825 0.00028
0.0417 0.0825 0.00166
0.0621 0.0825 0.00475
0.0825 0.0825 0.01001
0.1028 0.0825 0.01778
0.1232 0.0825 0.02834
0.1436 0.0825 0.04188
0.1639 0.0825 0.05853
0.1843 0.0825 0.07839
0.2047 0.0825 0.10148
0.2250 0.0825 0.12780
0.2454 0.0825 0.15727
0.2658 0.0825 0.18980
0.2861 0.0825 0.22524
0.3065 0.0825 0.26341
0.3269 0.0825 0.30408
0.3472 0.0825 0.34698
0.3676 0.0825 0.39180
0.3880 0.0825 0.43822
0.4083 0.0825 0.48584
0.4287 0.0825 0.53426
0.4491 0.0825 0.58301
0.4694 0.0825 0.63160
0.4898 0.0825 0.67950
0.5102 0.0825 0.72614
0.5306 0.0825 0.77090
0.5509 0.0825 0.81314
0.5713 0.0825 0.85215
0.5917 0.0825 0.88721
0.6120 0.0825 0.91752
0.6324 0.0825 0.94225
0.6528 0.0825 0.96051
0.6731 0.0825 0.97136
0.6935 0.0825 0.97379
0.7139 0.0825 0.96673
0.7342 0.0825 0.94899
0.7546 0.0825 0.91934
0.7750 0.0825 0.87638
0.7953 0.0825 0.81857
0.8157 0.0825 0.74415
0.8361 0.0825 0.65106
0.8564 0.0825 0.53668
0.8768 0.0825 0.39739
0.8972 0.0825 0.22694
0.9175 0.0825 0.00000
0.9379 0.0825 0.00000
0.9583 0.0825 0.00000
0.9786 0.0825 0.00000
0.9990 0.0825 0.00000
0.0010 0.1028 0.00000
0.0214 0.1028 0.00030
0.0417 0.1028 0.00180
0.0621 0.1028 0.00516
0.0825 0.1028 0.01087
0.1028 0.1028 0.01930
0.1232 0.1028 0.03074
0.1436 0.1028 0.04539
0.1639 0.1028 0.06341
0.1843 0.1028 0.08486
0.2047 0.1028 0.10978
0.2250 0.1028 0.13814
0.2454 0.1028 0.16986
0.2658 0.1028 0.20481
0.2861 0.1028 0.24283
0.3065 0.1028 0.28369
0.3269 0.1028 0.32714
0.3472 0.1028 0.37287
0.3676 0.1028 0.42052
0.3880 0.1028 0.46972
0.4083 0.1028 0.52002
0.4287 0.1028 0.57095
0.4491 0.1028 0.62199
0.4694 0.1028 0.67257
0.4898 0.1028 0.72211
0.5102 0.1028 0.76994
0.5306 0.1028 0.81537
0.5509 0.1028 0.85766
0.5713 0.1028 0.89602
0.5917 0.1028 0.92960
0.6120 0.1028 0.95752
0.6324 0.1028 0.97883
0.6528 0.1028 0.99250
0.6731 0.1028 0.99745
0.6935 0.1028 0.99252
0.7139 0.1028 0.97647
0.7342 0.1028 0.94792
0.7546 0.1028 0.90541
0.7750 0.1028 0.84726
0.7953 0.1028 0.77161
0.8157 0.1028 0.67622
0.8361 0.1028 0.55831
0.8564 0.1028 0.41404
0.8768 0.1028 0.23679
0.8972 0.1028 0.00000
0.9175 0.1028 0.00000
0.9379 0.1028 0.00000
0.9583 0.1028 0.00000
0.9786 0.1028 0.00000
0.9990 0.1028 0.00000
0.0010 0.1232 0.00000
0.0214 0.1232 0.00032
0.0417 0.1232 0.00192
0.0621 0.1232 0.00550
0.0825 0.1232 0.01157
0.1028 0.1232 0.02054
0.1232 0.1232 0.03270
0.1436 0.1232 0.04825
0.1639 0.1232 0.06735
0.1843 0.1232 0.09007
0.2047 0.1232 0.11643
0.2250 0.1232 0.14639
0.2454 0.1232 0.17985
0.2658 0.1232 0.21666
0.2861 0.1232 0.25662
0.3065 0.1232 0.29948
0.3269 0.1232 0.34495
0.3472 0.1232 0.39268
0.3676 0.1232 0.44228
0.3880 0.1232 0.49331
0.4083 0.1232 0.54528
0.4287 0.1232 0.59767
0.4491 0.1232 0.64989
0.4694 0.1232 0.70132
0.4898 0.1232 0.75128
0.5102 0.1232 0.79905
0.5306 0.1232 0.84385
0.5509 0.1232 0.88486
0.5713 0.1232 0.92119
0.5917 0.1232 0.95191
0.6120 0.1232 0.97601
0.6324 0.1232 0.99242
0.6528 0.1232 1.00000
0.6731 0.1232 0.99753
0.6935 0.1232 0.98368
0.7139 0.1232 0.95704
0.7342 0.1232 0.91602
0.7546 0.1232 0.85888
0.7750 0.1232 0.78366
0.7953 0.1232 0.68799
0.8157 0.1232 0.56900
0.8361 0.1232 0.42264
0.8564 0.1232 0.24208
0.8768 0.1232 0.00000
0.8972 0.1232 0.00000
0.9175 0.1232 0.00000
0.9379 0.1232 0.00000
0.9583 0.1232 0.00000
0.9786 0.1232 0.00000
0.9990 0.1232 0.00000
0.0010 0.1436 0.00000
0.0214 0.1436 0.00034
0.0417 0.1436 0.00202
0.0621 0.1436 0.00578
0.0825 0.1436 0.01216
0.1028 0.1436 0.02156
0.1232 0.1436 0.03430
0.1436 0.1436 0.05059
0.1639 0.1436 0.07056
0.1843 0.1436 0.09429
0.2047 0.1436 0.12178
0.2250 0.1436 0.15298
0.2454 0.1436 0.18777
0.2658 0.1436 0.22597
0.2861 0.1436 0.26736
0.3065 0.1436 0.31166
0.3269 0.1436 0.35854
0.3472 0.1436 0.40761
0.3676 0.1436 0.45843
0.3880 0.1436 0.51053
0.4083 0.1436 0.56336
0.4287 0.1436 0.61633
0.4491 0.1436 0.66882
0.4694 0.1436 0.72013
0.4898 0.1436 0.76951
0.5102 0.1436 0.81617
0.5306 0.1436 0.85925
0.5509 0.1436 0.89785
0.5713 0.1436 0.93098
0.5917 0.1436 0.95762
0.6120 0.1436 0.97664
0.6324 0.1436 0.98687
0.6528 0.1436 0.98703
0.6731 0.1436 0.97575
0.6935 0.1436 0.95153
0.7139 0.1436 0.91276
0.7342 0.1436 0.85761
0.7546 0.1436 0.78404
0.7750 0.1436 0.68962
0.7953 0.1436 0.57135
0.8157 0.1436 0.42511
0.8361 0.1436 0.24388
0.8564 0.1436 0.00000
0.8768 0.1436 0.00000
0.8972 0.1436 0.00000
0.9175 0.1436 0.00000
0.9379 0.1436 0.00000
0.9583 0.1436 0.00000
0.9786 0.1436 0.00000
0.9990 0.1436 0.00000
0.0010 0.1639 0.00000
0.0214 0.1639 0.00035
0.0417 0.1639 0.00210
0.0621 0.1639 0.00601
0.0825 0.1639 0.01264
0.1028 0.1639 0.02241
0.1232 0.1639 0.03561
0.1436 0.1639 0.05248
0.1639 0.1639 0.07315
0.1843 0.1639 0.09767
0.2047 0.1639 0.12604
0.2250 0.1639 0.15818
0.2454 0.1639 0.19396
0.2658 0.1639 0.23317
0.2861 0.1639 0.27557
0.3065 0.1639 0.32083
0.3269 0.1639 0.36860
0.3472 0.1639 0.41844
0.3676 0.1639 0.46988
0.3880 0.1639 0.52239
0.4083 0.1639 0.57538
0.4287 0.1639 0.62821
0.4491 0.1639 0.68017
0.4694 0.1639 0.73053
0.4898 0.1639 0.77846
0.5102 0.1639 0.82310
0.5306 0.1639 0.86351
0.5509 0.1639 0.89869
0.5713 0.1639 0.92759
0.5917 0.1639 0.94906
0.6120 0.1639 0.96187
0.6324 0.1639 0.96473
0.6528 0.1639 0.95622
0.6731 0.1639 0.93480
0.6935 0.1639 0.89880
0.7139 0.1639 0.84636
0.7342 0.1639 0.77537
0.7546 0.1639 0.68334
0.7750 0.1639 0.56721
0.7953 0.1639 0.42277
0.8157 0.1639 0.24295
0.8361 0.1639 0.00000
0.8564 0.1639 0.00000
0.8768 0.1639 0.00000
0.8972 0.1639 0.00000
0.9175 0.1639 0.00000
0.9379 0.1639 0.00000
0.9583 0.1639 0.00000
0.9786 0.1639 0.00000
0.9990 0.1639 0.00000
0.0010 0.1843 0.00000
0.0214 0.1843 0.00036
0.0417 0.1843 0.00217
0.0621 0.1843 0.00620
0.0825 0.1843 0.01304
0.1028 0.1843 0.02309
0.1232 0.1843 0.03668
0.1436 0.1843 0.05401
0.1639 0.1843 0.07522
0.1843 0.1843 0.10035
0.2047 0.1843 0.12937
0.2250 0.1843 0.16220
0.2454 0.1843 0.19867
0.2658 0.1843 0.23856
0.2861 0.1843 0.28159
0.3065 0.1843 0.32741
0.3269 0.1843 0.37561
0.3472 0.1843 0.42574
0.3676 0.1843 0.47727
0.3880 0.1843 0.52962
0.4083 0.1843 0.58215
0.4287 0.1843 0.63417
0.4491 0.1843 0.68493
0.4694 0.1843 0.73360
0.4898 0.1843 0.77930
0.5102 0.1843 0.82109
0.5306 0.1843 0.85797
0.5509 0.1843 0.88883
0.5713 0.1843 0.91254
0.5917 0.1843 0.92783
0.6120 0.1843 0.93338
0.6324 0.1843 0.92775
0.6528 0.1843 0.90936
0.6731 0.1843 0.87651
0.6935 0.1843 0.82730
0.7139 0.1843 0.75957
0.7342 0.1843 0.67081
0.7546 0.1843 0.55791
0.7750 0.1843 0.41662
0.7953 0.1843 0.23984
0.8157 0.1843 0.00000
0.8361 0.1843 0.00000
0.8564 0.1843 0.00000
0.8768 0.1843 0.00000
0.8972 0.1843 0.00000
0.9175 0.1843 0.00000
0.9379 0.1843 0.00000
0.9583 0.1843 0.00000
0.9786 0.1843 0.00000
0.9990 0.1843 0.00000
0.0010 0.2047 0.00000
0.0214 0.2047 0.00037
0.0417 0.2047 0.00223
0.0621 0.2047 0.00636
0.0825 0.2047 0.01336
0.1028 0.2047 0.02365
0.1232 0.2047 0.03753
0.1436 0.2047 0.05522
0.1639 0.2047 0.07683
0.1843 0.2047 0.10240
0.2047 0.2047 0.13188
0.2250 0.2047 0.16517
0.2454 0.2047 0.20208
0.2658 0.2047 0.24236
0.2861 0.2047 0.28569
0.3065 0.2047 0.33170
0.3269 0.2047 0.37995
0.3472 0.2047 0.42992
0.3676 0.2047 0.48106
0.3880 0.2047 0.53274
0.4083 0.2047 0.58427
0.4287 0.2047 0.63490
0.4491 0.2047 0.68381
0.4694 0.2047 0.73012
0.4898 0.2047 0.77289
0.5102 0.2047 0.81109
0.5306 0.2047 0.84363
0.5509 0.2047 0.86934
0.5713 0.2047 0.88695
0.5917 0.2047 0.89512
0.6120 0.2047 0.89239
0.6324 0.2047 0.87716
0.6528 0.2047 0.84771
0.6731 0.2047 0.80210
0.6935 0.2047 0.73816
0.7139 0.2047 0.65334
0.7342 0.2047 0.54451
0.7546 0.2047 0.40741
0.7750 0.2047 0.23498
0.7953 0.2047 0.00000
0.8157 0.2047 0.00000
0.8361 0.2047 0.00000
0.8564 0.2047 0.00000
0.8768 0.2047 0.00000
0.8972 0.2047 0.00000
0.9175 0.2047 0.00000
0.9379 0.2047 0.00000
0.9583 0.2047 0.00000
0.9786 0.2047 0.00000
0.9990 0.2047 0.00000
0.0010 0.2250 0.00000
0.0214 0.2250 0.00038
0.0417 0.2250 0.00227
0.0621 0.2250 0.00649
0.0825 0.2250 0.01362
0.1028 0.2250 0.02408
0.1232 0.2250 0.03819
0.1436 0.2250 0.05613
0.1639 0.2250 0.07803
0.1843 0.2250 0.10390
0.2047 0.2250 0.13367
0.2250 0.2250 0.16722
0.2454 0.2250 0.20433
0.2658 0.2250 0.24474
0.2861 0.2250 0.28808
0.3065 0.2250 0.33395
0.3269 0.2250 0.38187
0.3472 0.2250 0.43130
0.3676 0.2250 0.48162
0.3880 0.2250 0.53216
0.4083 0.2250 0.58218
0.4287 0.2250 0.63088
0.4491 0.2250 0.67737
0.4694 0.2250 0.72071
0.4898 0.2250 0.75988
0.5102 0.2250 0.79378
0.5306 0.2250 0.82124
0.5509 0.2250 0.84099
0.5713 0.2250 0.85166
0.5917 0.2250 0.85178
0.6120 0.2250 0.83976
0.6324 0.2250 0.81384
0.6528 0.2250 0.77209
0.6731 0.2250 0.71230
0.6935 0.2250 0.63192
0.7139 0.2250 0.52782
0.7342 0.2250 0.39575
0.7546 0.2250 0.22871
0.7750 0.2250 0.00000
0.7953 0.2250 0.00000
0.8157 0.2250 0.00000
0.8361 0.2250 0.00000
0.8564 0.2250 0.00000
0.8768 0.2250 0.00000
0.8972 0.2250 0.00000
0.9175 0.2250 0.00000
0.9379 0.2250 0.00000
0.9583 0.2250 0.00000
0.9786 0.2250 0.00000
0.9990 0.2250 0.00000
0.0010 0.2454 0.00000
0.0214 0.2454 0.00039
0.0417 0.2454 0.00231
0.0621 0.2454 0.00659
0.0825 0.2454 0.01381
0.1028 0.2454 0.02441
0.1232 0.2454 0.03867
0.1436 0.2454 0.05679
0.1639 0.2454 0.07886
0.1843 0.2454 0.10489
0.2047 0.2454 0.13480
0.2250 0.2454 0.16843
0.2454 0.2454 0.20553
0.2658 0.2454 0.24582
0.2861 0.2454 0.28890
0.3065 0.2454 0.33434
0.3269 0.2454 0.38161
0.3472 0.2454 0.43012
0.3676 0.2454 0.47923
0.3880 0.2454 0.52820
0.4083 0.2454 0.57625
0.4287 0.2454 0.62250
0.4491 0.2454 0.66603
0.4694 0.2454 0.70582
0.4898 0.2454 0.74077
0.5102 0.2454 0.76971
0.5306 0.2454 0.79136
0.5509 0.2454 0.80438
0.5713 0.2454 0.80727
0.5917 0.2454 0.79843
0.6120 0.2454 0.77611
0.6324 0.2454 0.73836
0.6528 0.2454 0.68298
0.6731 0.2454 0.60742
0.6935 0.2454 0.50854
0.7139 0.2454 0.38214
0.7342 0.2454 0.22130
0.7546 0.2454 0.00000
0.7750 0.2454 0.00000
0.7953 0.2454 0.00000
0.8157 0.2454 0.00000
0.8361 0.2454 0.00000
0.8564 0.2454 0.00000
0.8768 0.2454 0.00000
0.8972 0.2454 0.00000
0.9175 0.2454 0.00000
0.9379 0.2454 0.00000
0.9583 0.2454 0.00000
0.9786 0.2454 0.00000
0.9990 0.2454 0.00000
0.0010 0.2658 0.00000
0.0214 0.2658 0.00039
0.0417 0.2658 0.00233
0.0621 0.2658 0.00666
0.0825 0.2658 0.01395
0.1028 0.2658 0.02463
0.1232 0.2658 0.03899
0.1436 0.2658 0.05721
0.1639 0.2658 0.07936
0.1843 0.2658 0.10544
0.2047 0.2658 0.13533
0.2250 0.2658 0.16886
0.2454 0.2658 0.20577
0.2658 0.2658 0.24572
0.2861 0.2658 0.28829
0.3065 0.2658 0.33301
0.3269 0.2658 0.37932
0.3472 0.2658 0.42658
0.3676 0.2658 0.47410
0.3880 0.2658 0.52110
0.4083 0.2658 0.56674
0.4287 0.2658 0.61008
0.4491 0.2658 0.65014
0.4694 0.2658 0.68582
0.4898 0.2658 0.71595
0.5102 0.2658 0.73928
0.5306 0.2658 0.75444
0.5509 0.2658 0.75996
0.5713 0.2658 0.75423
0.5917 0.2658 0.73550
0.6120 0.2658 0.70182
0.6324 0.2658 0.65101
0.6528 0.2658 0.58051
0.6731 0.2658 0.48722
0.6935 0.2658 0.36697
0.7139 0.2658 0.21298
0.7342 0.2658 0.00000
0.7546 0.2658 0.00000
0.7750 0.2658 0.00000
0.7953 0.2658 0.00000
0.8157 0.2658 0.00000
0.8361 0.2658 0.00000
0.8564 0.2658 0.00000
0.8768 0.2658 0.00000
0.8972 0.2658 0.00000
0.9175 0.2658 0.00000
0.9379 0.2658 0.00000
0.9583 0.2658 0.00000
0.9786 0.2658 0.00000
0.9990 0.2658 0.00000
0.0010 0.2861 0.00000
0.0214 0.2861 0.00040
0.0417 0.2861 0.00235
0.0621 0.2861 0.00671
0.0825 0.2861 0.01404
0.1028 0.2861 0.02477
0.1232 0.2861 0.03917
0.1436 0.2861 0.05741
0.1639 0.2861 0.07955
0.1843 0.2861 0.10555
0.2047 0.2861 0.13530
0.2250 0.2861 0.16858
0.2454 0.2861 0.20511
0.2658 0.2861 0.24451
0.2861 0.2861 0.28635
0.3065 0.2861 0.33009
0.3269 0.2861 0.37515
0.3472 0.2861 0.42084
0.3676 0.2861 0.46643
0.3880 0.2861 0.51108
0.4083 0.2861 0.55388
0.4287 0.2861 0.59387
0.4491 0.2861 0.62995
0.4694 0.2861 0.66099
0.4898 0.2861 0.68573
0.5102 0.2861 0.70282
0.5306 0.2861 0.71079
0.5509 0.2861 0.70805
0.5713 0.2861 0.69284
0.5917 0.2861 0.66324
0.6120 0.2861 0.61707
0.6324 0.2861 0.55179
0.6528 0.2861 0.46434
0.6731 0.2861 0.35060
0.6935 0.2861 0.20396
0.7139 0.2861 0.00000
0.7342 0.2861 0.00000
0.7546 0.2861 0.00000
0.7750 0.2861 0.00000
0.7953 0.2861 0.00000
0.8157 0.2861 0.00000
0.8361 0.2861 0.00000
0.8564 0.2861 0.00000
0.8768 0.2861 0.00000
0.8972 0.2861 0.00000
0.9175 0.2861 0.00000
0.9379 0.2861 0.00000
0.9583 0.2861 0.00000
0.9786 0.2861 0.00000
0.9990 0.2861 0.00000
0.0010 0.3065 0.00000
0.0214 0.3065 0.00040
0.0417 0.3065 0.00237
0.0621 0.3065 0.00674
0.0825 0.3065 0.01409
0.1028 0.3065 0.02482
0.1232 0.3065 0.03921
0.1436 0.3065 0.05741
0.1639 0.3065 0.07945
0.1843 0.3065 0.10528
0.2047 0.3065 0.13475
0.2250 0.3065 0.16764
0.2454 0.3065 0.20361
0.2658 0.3065 0.24228
0.2861 0.3065 0.28316
0.3065 0.3065 0.32568
0.3269 0.3065 0.36921
0.3472 0.3065 0.41304
0.3676 0.3065 0.45635
0.3880 0.3065 0.49828
0.4083 0.3065 0.53786
0.4287 0.3065 0.57404
0.4491 0.3065 0.60569
0.4694 0.3065 0.63157
0.4898 0.3065 0.65035
0.5102 0.3065 0.66057
0.5306 0.3065 0.66065
0.5509 0.3065 0.64886
0.5713 0.3065 0.62328
0.5917 0.3065 0.58175
0.6120 0.3065 0.52177
0.6324 0.3065 0.44031
0.6528 0.3065 0.33334
0.6731 0.3065 0.19440
0.6935 0.3065 0.00000
0.7139 0.3065 0.00000
0.7342 0.3065 0.00000
0.7546 0.3065 0.00000
0.7750 0.3065 0.00000
0.7953 0.3065 0.00000
0.8157 0.3065 0.00000
0.8361 0.3065 0.00000
0.8564 0.3065 0.00000
0.8768 0.3065 0.00000
0.8972 0.3065 0.00000
0.9175 0.3065 0.00000
0.9379 0.3065 0.00000
0.9583 0.3065 0.00000
0.9786 0.3065 0.00000
0.9990 0.3065 0.00000
0.0010 0.3269 0.00000
0.0214 0.3269 0.00040
0.0417 0.3269 0.00237
0.0621 0.3269 0.00674
0.0825 0.3269 0.01409
0.1028 0.3269 0.02480
0.1232 0.3269 0.03913
0.1436 0.3269 0.05721
0.1639 0.3269 0.07907
0.1843 0.3269 0.10463
0.2047 0.3269 0.13372
0.2250 0.3269 0.16607
0.2454 0.3269 0.20133
0.2658 0.3269 0.23908
0.2861 0.3269 0.27878
0.3065 0.3269 0.31985
0.3269 0.3269 0.36160
0.3472 0.3269 0.40327
0.3676 0.3269 0.44400
0.3880 0.3269 0.48285
0.4083 0.3269 0.51882
0.4287 0.3269 0.55078
0.4491 0.3269 0.57752
0.4694 0.3269 0.59773
0.4898 0.3269 0.60997
0.5102 0.3269 0.61268
0.5306 0.3269 0.60415
0.5509 0.3269 0.58248
0.5713 0.3269 0.54555
0.5917 0.3269 0.49087
0.6120 0.3269 0.41547
0.6324 0.3269 0.31542
0.6528 0.3269 0.18443
0.6731 0.3269 0.00000
0.6935 0.3269 0.00000
0.7139 0.3269 0.00000
0.7342 0.3269 0.00000
0.7546 0.3269 0.00000
0.7750 0.3269 0.00000
0.7953 0.3269 0.00000
0.8157 0.3269 0.00000
0.8361 0.3269 0.00000
0.8564 0.3269 0.00000
0.8768 0.3269 0.00000
0.8972 0.3269 0.00000
0.9175 0.3269 0.00000
0.9379 0.3269 0.00000
0.9583 0.3269 0.00000
0.9786 0.3269 0.00000
0.9990 0.3269 0.00000
0.0010 0.3472 0.00000
0.0214 0.3472 0.00040
0.0417 0.3472 0.00237
0.0621 0.3472 0.00673
0.0825 0.3472 0.01405
0.1028 0.3472 0.02470
0.1232 0.3472 0.03892
0.1436 0.3472 0.05684
0.1639 0.3472 0.07844
0.1843 0.3472 0.10363
0.2047 0.3472 0.13222
0.2250 0.3472 0.16390
0.2454 0.3472 0.19830
0.2658 0.3472 0.23495
0.2861 0.3472 0.27329
0.3065 0.3472 0.31269
0.3269 0.3472 0.35240
0.3472 0.3472 0.39163
0.3676 0.3472 0.42946
0.3880 0.3472 0.46490
0.4083 0.3472 0.49688
0.4287 0.3472 0.52419
0.4491 0.3472 0.54556
0.4694 0.3472 0.55958
0.4898 0.3472 0.56470
0.5102 0.3472 0.55925
0.5306 0.3472 0.54135
0.5509 0.3472 0.50890
0.5713 0.3472 0.45948
0.5917 0.3472 0.39015
0.6120 0.3472 0.29709
0.6324 0.3472 0.17420
0.6528 0.3472 0.00000
0.6731 0.3472 0.00000
0.6935 0.3472 0.00000
0.7139 0.3472 0.00000
0.7342 0.3472 0.00000
0.7546 0.3472 0.00000
0.7750 0.3472 0.00000
0.7953 0.3472 0.00000
0.8157 0.3472 0.00000
0.8361 0.3472 0.00000
0.8564 0.3472 0.00000
0.8768 0.3472 0.00000
0.8972 0.3472 0.00000
0.9175 0.3472 0.00000
0.9379 0.3472 0.00000
0.9583 0.3472 0.00000
0.9786 0.3472 0.00000
0.9990 0.3472 0.00000
0.0010 0.3676 0.00000
0.0214 0.3676 0.00040
0.0417 0.3676 0.00236
0.0621 0.3676 0.00670
0.0825 0.3676 0.01397
0.1028 0.3676 0.02453
0.1232 0.3676 0.03861
0.1436 0.3676 0.05629
0.1639 0.3676 0.07757
0.1843 0.3676 0.10231
0.2047 0.3676 0.13028
0.2250 0.3676 0.16117
0.2454 0.3676 0.19456
0.2658 0.3676 0.22995
0.2861 0.3676 0.26673
0.3065 0.3676 0.30423
0.3269 0.3676 0.34167
0.3472 0.3676 0.37818
0.3676 0.3676 0.41282
0.3880 0.3676 0.44451
0.4083 0.3676 0.47212
0.4287 0.3676 0.49438
0.4491 0.3676 0.50991
0.4694 0.3676 0.51721
0.4898 0.3676 0.51462
0.5102 0.3676 0.50030
0.5306 0.3676 0.47219
0.5509 0.3676 0.42791
0.5713 0.3676 0.36460
0.5917 0.3676 0.27852
0.6120 0.3676 0.16381
0.6324 0.3676 0.00000
0.6528 0.3676 0.00000
0.6731 0.3676 0.00000
0.6935 0.3676 0.00000
0.7139 0.3676 0.00000
0.7342 0.3676 0.00000
0.7546 0.3676 0.00000
0.7750 0.3676 0.00000
0.7953 0.3676 0.00000
0.8157 0.3676 0.00000
0.8361 0.3676 0.00000
0.8564 0.3676 0.00000
0.8768 0.3676 0.00000
0.8972 0.3676 0.00000
0.9175 0.3676 0.00000
0.9379 0.3676 0.00000
0.9583 0.3676 0.00000
0.9786 0.3676 0.00000
0.9990 0.3676 0.00000
0.0010 0.3880 0.00000
0.0214 0.3880 0.00040
0.0417 0.3880 0.00235
0.0621 0.3880 0.00665
0.0825 0.3880 0.01385
0.1028 0.3880 0.02429
0.1232 0.3880 0.03818
0.1436 0.3880 0.05559
0.1639 0.3880 0.07646
0.1843 0.3880 0.10066
0.2047 0.3880 0.12793
0.2250 0.3880 0.15790
0.2454 0.3880 0.19014
0.2658 0.3880 0.22410
0.2861 0.3880 0.25914
0.3065 0.3880 0.29454
0.3269 0.3880 0.32946
0.3472 0.3880 0.36300
0.3676 0.3880 0.39414
0.3880 0.3880 0.42175
0.4083 0.3880 0.44462
0.4287 0.3880 0.46140
0.4491 0.3880 0.47062
0.4694 0.3880 0.47065
0.4898 0.3880 0.45970
0.5102 0.3880 0.43575
0.5306 0.3880 0.39647
0.5509 0.3880 0.33906
0.5713 0.3880 0.25990
0.5917 0.3880 0.15335
0.6120 0.3880 0.00000
0.6324 0.3880 0.00000
0.6528 0.3880 0.00000
0.6731 0.3880 0.00000
0.6935 0.3880 0.00000
0.7139 0.3880 0.00000
0.7342 0.3880 0.00000
0.7546 0.3880 0.00000
0.7750 0.3880 0.00000
0.7953 0.3880 0.00000
0.8157 0.3880 0.00000
0.8361 0.3880 0.00000
0.8564 0.3880 0.00000
0.8768 0.3880 0.00000
0.8972 0.3880 0.00000
0.9175 0.3880 0.00000
0.9379 0.3880 0.00000
0.9583 0.3880 0.00000
0.9786 0.3880 0.00000
0.9990 0.3880 0.00000
0.0010 0.4083 0.00000
0.0214 0.4083 0.00039
0.0417 0.4083 0.00233
0.0621 0.4083 0.00659
0.0825 0.4083 0.01370
0.1028 0.4083 0.02400
0.1232 0.4083 0.03765
0.1436 0.4083 0.05472
0.1639 0.4083 0.07514
0.1843 0.4083 0.09871
0.2047 0.4083 0.12517
0.2250 0.4083 0.15411
0.2454 0.4083 0.18507
0.2658 0.4083 0.21744
0.2861 0.4083 0.25056
0.3065 0.4083 0.28364
0.3269 0.4083 0.31582
0.3472 0.4083 0.34612
0.3676 0.4083 0.37346
0.3880 0.4083 0.39667
0.4083 0.4083 0.41442
0.4287 0.4083 0.42529
0.4491 0.4083 0.42769
0.4694 0.4083 0.41988
0.4898 0.4083 0.39987
0.5102 0.4083 0.36539
0.5306 0.4083 0.31373
0.5509 0.4083 0.24138
0.5713 0.4083 0.14291
0.5917 0.4083 0.00000
0.6120 0.4083 0.00000
0.6324 0.4083 0.00000
0.6528 0.4083 0.00000
0.6731 0.4083 0.00000
0.6935 0.4083 0.00000
0.7139 0.4083 0.00000
0.7342 0.4083 0.00000
0.7546 0.4083 0.00000
0.7750 0.4083 0.00000
0.7953 0.4083 0.00000
0.8157 0.4083 0.00000
0.8361 0.4083 0.00000
0.8564 0.4083 0.00000
0.8768 0.4083 0.00000
0.8972 0.4083 0.00000
0.9175 0.4083 0.00000
0.9379 0.4083 0.00000
0.9583 0.4083 0.00000
0.9786 0.4083 0.00000
0.9990 0.4083 0.00000
0.0010 0.4287 0.00000
0.0214 0.4287 0.00039
0.0417 0.4287 0.00230
0.0621 0.4287 0.00651
0.0825 0.4287 0.01352
0.1028 0.4287 0.02363
0.1232 0.4287 0.03702
0.1436 0.4287 0.05371
0.1639 0.4287 0.07359
0.1843 0.4287 0.09647
0.2047 0.4287 0.12202
0.2250 0.4287 0.14982
0.2454 0.4287 0.17935
0.2658 0.4287 0.20999
0.2861 0.4287 0.24100
0.3065 0.4287 0.27158
0.3269 0.4287 0.30078
0.3472 0.4287 0.32758
0.3676 0.4287 0.35084
0.3880 0.4287 0.36928
0.4083 0.4287 0.38153
0.4287 0.4287 0.38604
0.4491 0.4287 0.38110
0.4694 0.4287 0.36480
0.4898 0.4287 0.33491
0.5102 0.4287 0.28880
0.5306 0.4287 0.22309
0.5509 0.4287 0.13257
0.5713 0.4287 0.00000
0.5917 0.4287 0.00000
0.6120 0.4287 0.00000
0.6324 0.4287 0.00000
0.6528 0.4287 0.00000
0.6731 0.4287 0.00000
0.6935 0.4287 0.00000
0.7139 0.4287 0.00000
0.7342 0.4287 0.00000
0.7546 0.4287 0.00000
0.7750 0.4287 0.00000
0.7953 0.4287 0.00000
0.8157 0.4287 0.00000
0.8361 0.4287 0.00000
0.8564 0.4287 0.00000
0.8768 0.4287 0.00000
0.8972 0.4287 0.00000
0.9175 0.4287 0.00000
0.9379 0.4287 0.00000
0.9583 0.4287 0.00000
0.9786 0.4287 0.00000
0.9990 0.4287 0.00000
0.0010 0.4491 0.00000
0.0214 0.4491 0.00038
0.0417 0.4491 0.00227
0.0621 0.4491 0.00642
0.0825 0.4491 0.01330
0.1028 0.4491 0.02322
0.1232 0.4491 0.03630
0.1436 0.4491 0.05255
0.1639 0.4491 0.07184
0.1843 0.4491 0.09394
0.2047 0.4491 0.11849
0.2250 0.4491 0.14504
0.2454 0.4491 0.17302
0.2658 0.4491 0.20176
0.2861 0.4491 0.23050
0.3065 0.4491 0.25837
0.3269 0.4491 0.28436
0.3472 0.4491 0.30740
0.3676 0.4491 0.32627
0.3880 0.4491 0.33962
0.4083 0.4491 0.34595
0.4287 0.4491 0.34362
0.4491 0.4491 0.33075
0.4694 0.4491 0.30521
0.4898 0.4491 0.26442
0.5102 0.4491 0.20514
0.5306 0.4491 0.12239
0.5509 0.4491 0.00000
0.5713 0.4491 0.00000
0.5917 0.4491 0.00000
0.6120 0.4491 0.00000
0.6324 0.4491 0.00000
0.6528 0.4491 0.00000
0.6731 0.4491 0.00000
0.6935 0.4491 0.00000
0.7139 0.4491 0.00000
0.7342 0.4491 0.00000
0.7546 0.4491 0.00000
0.7750 0.4491 0.00000
0.7953 0.4491 0.00000
0.8157 0.4491 0.00000
0.8361 0.4491 0.00000
0.8564 0.4491 0.00000
0.8768 0.4491 0.00000
0.8972 0.4491 0.00000
0.9175 0.4491 0.00000
0.9379 0.4491 0.00000
0.9583 0.4491 0.00000
0.9786 0.4491 0.00000
0.9990 0.4491 0.00000
0.0010 0.4694 0.00000
0.0214 0.4694 0.00038
0.0417 0.4694 0.00224
0.0621 0.4694 0.00631
0.0825 0.4694 0.01305
0.1028 0.4694 0.02274
0.1232 0.4694 0.03548
0.1436 0.4694 0.05125
0.1639 0.4694 0.06989
0.1843 0.4694 0.09114
0.2047 0.4694 0.11460
0.2250 0.4694 0.13978
0.2454 0.4694 0.16608
0.2658 0.4694 0.19279
0.2861 0.4694 0.21908
0.3065 0.4694 0.24403
0.3269 0.4694 0.26659
0.3472 0.4694 0.28560
0.3676 0.4694 0.29976
0.3880 0.4694 0.30764
0.4083 0.4694 0.30764
0.4287 0.4694 0.29793
0.4491 0.4694 0.27645
0.4694 0.4694 0.24074
0.4898 0.4694 0.18764
0.5102 0.4694 0.11243
0.5306 0.4694 0.00000
0.5509 0.4694 0.00000
0.5713 0.4694 0.00000
0.5917 0.4694 0.00000
0.6120 0.4694 0.00000
0.6324 0.4694 0.00000
0.6528 0.4694 0.00000
0.6731 0.4694 0.00000
0.6935 0.4694 0.00000
0.7139 0.4694 0.00000
0.7342 0.4694 0.00000
0.7546 0.4694 0.00000
0.7750 0.4694 0.00000
0.7953 0.4694 0.00000
0.8157 0.4694 0.00000
0.8361 0.4694 0.00000
0.8564 0.4694 0.00000
0.8768 0.4694 0.00000
0.8972 0.4694 0.00000
0.9175 0.4694 0.00000
0.9379 0.4694 0.00000
0.9583 0.4694 0.00000
0.9786 0.4694 0.00000
0.9990 0.4694 0.00000
0.0010 0.4898 0.00000
0.0214 0.4898 0.00037
0.0417 0.4898 0.00220
0.0621 0.4898 0.00618
0.0825 0.4898 0.01277
0.1028 0.4898 0.02221
0.1232 0.4898 0.03457
0.1436 0.4898 0.04982
0.1639 0.4898 0.06775
0.1843 0.4898 0.08807
0.2047 0.4898 0.11035
0.2250 0.4898 0.13406
0.2454 0.4898 0.15855
0.2658 0.4898 0.18307
0.2861 0.4898 0.20673
0.3065 0.4898 0.22857
0.3269 0.4898 0.24746
0.3472 0.4898 0.26216
0.3676 0.4898 0.27130
0.3880 0.4898 0.27333
0.4083 0.4898 0.26649
0.4287 0.4898 0.24880
0.4491 0.4898 0.21787
0.4694 0.4898 0.17068
0.4898 0.4898 0.10275
0.5102 0.4898 0.00000
0.5306 0.4898 0.00000
0.5509 0.4898 0.00000
0.5713 0.4898 0.00000
0.5917 0.4898 0.00000
0.6120 0.4898 0.00000
0.6324 0.4898 0.00000
0.6528 0.4898 0.00000
0.6731 0.4898 0.00000
0.6935 0.4898 0.00000
0.7139 0.4898 0.00000
0.7342 0.4898 0.00000
0.7546 0.4898 0.00000
0.7750 0.4898 0.00000
0.7953 0.4898 0.00000
0.8157 0.4898 0.00000
0.8361 0.4898 0.00000
0.8564 0.4898 0.00000
0.8768 0.4898 0.00000
0.8972 0.4898 0.00000
0.9175 0.4898 0.00000
0.9379 0.4898 0.00000
0.9583 0.4898 0.00000
0.9786 0.4898 0.00000
0.9990 0.4898 0.00000
0.0010 0.5102 0.00000
0.0214 0.5102 0.00037
0.0417 0.5102 0.00215
0.0621 0.5102 0.00605
0.0825 0.5102 0.01246
0.1028 0.5102 0.02162
0.1232 0.5102 0.03358
0.1436 0.5102 0.04825
0.1639 0.5102 0.06541
0.1843 0.5102 0.08473
0.2047 0.5102 0.10574
0.2250 0.5102 0.12787
0.2454 0.5102 0.15043
0.2658 0.5102 0.17261
0.2861 0.5102 0.19348
0.3065 0.5102 0.21199
0.3269 0.5102 0.22696
0.3472 0.5102 0.23708
0.3676 0.5102 0.24084
0.3880 0.5102 0.23658
0.4083 0.5102 0.22236
0.4287 0.5102 0.19591
0.4491 0.5102 0.15434
0.4694 0.5102 0.09339
0.4898 0.5102 0.00000
0.5102 0.5102 0.00000
0.5306 0.5102 0.00000
0.5509 0.5102 0.00000
0.5713 0.5102 0.00000
0.5917 0.5102 0.00000
0.6120 0.5102 0.00000
0.6324 0.5102 0.00000
0.6528 0.5102 0.00000
0.6731 0.5102 0.00000
0.6935 0.5102 0.00000
0.7139 0.5102 0.00000
0.7342 0.5102 0.00000
0.7546 0.5102 0.00000
0.7750 0.5102 0.00000
0.7953 0.5102 0.00000
0.8157 0.5102 0.00000
0.8361 0.5102 0.00000
0.8564 0.5102 0.00000
0.8768 0.5102 0.00000
0.8972 0.5102 0.00000
0.9175 0.5102 0.00000
0.9379 0.5102 0.00000
0.9583 0.5102 0.00000
0.9786 0.5102 0.00000
0.9990 0.5102 0.00000
0.0010 0.5306 0.00000
0.0214 0.5306 0.00036
0.0417 0.5306 0.00210
0.0621 0.5306 0.00590
0.0825 0.5306 0.01212
0.1028 0.5306 0.02098
0.1232 0.5306 0.03249
0.1436 0.5306 0.04655
0.1639 0.5306 0.06288
0.1843 0.5306 0.08113
0.2047 0.5306 0.10079
0.2250 0.5306 0.12124
0.2454 0.5306 0.14173
0.2658 0.5306 0.16142
0.2861 0.5306 0.17931
0.3065 0.5306 0.19429
0.3269 0.5306 0.20509
0.3472 0.5306 0.21030
0.3676 0.5306 0.20830
0.3880 0.5306 0.19725
0.4083 0.5306 0.17496
0.4287 0.5306 0.13868
0.4491 0.5306 0.08438
0.4694 0.5306 0.00000
0.4898 0.5306 0.00000
0.5102 0.5306 0.00000
0.5306 0.5306 0.00000
0.5509 0.5306 0.00000
0.5713 0.5306 0.00000
0.5917 0.5306 0.00000
0.6120 0.5306 0.00000
0.6324 0.5306 0.00000
0.6528 0.5306 0.00000
0.6731 0.5306 0.00000
0.6935 0.5306 0.00000
0.7139 0.5306 0.00000
0.7342 0.5306 0.00000
0.7546 0.5306 0.00000
0.7750 0.5306 0.00000
0.7953 0.5306 0.00000
0.8157 0.5306 0.00000
0.8361 0.5306 0.00000
0.8564 0.5306 0.00000
0.8768 0.5306 0.00000
0.8972 0.5306 0.00000
0.9175 0.5306 0.00000
0.9379 0.5306 0.00000
0.9583 0.5306 0.00000
0.9786 0.5306 0.00000
0.9990 0.5306 0.00000
0.0010 0.5509 0.00000
0.0214 0.5509 0.00035
0.0417 0.5509 0.00205
0.0621 0.5509 0.00573
0.0825 0.5509 0.01176
0.1028 0.5509 0.02029
0.1232 0.5509 0.03133
0.1436 0.5509 0.04472
0.1639 0.5509 0.06017
0.1843 0.5509 0.07728
0.2047 0.5509 0.09549
0.2250 0.5509 0.11415
0.2454 0.5509 0.13245
0.2658 0.5509 0.14950
0.2861 0.5509 0.16422
0.3065 0.5509 0.17544
0.3269 0.5509 0.18180
0.3472 0.5509 0.18176
0.3676 0.5509 0.17356
0.3880 0.5509 0.15510
0.4083 0.5509 0.12376
0.4287 0.5509 0.07577
0.4491 0.5509 0.00000
0.4694 0.5509 0.00000
0.4898 0.5509 0.00000
0.5102 0.5509 0.00000
0.5306 0.5509 0.00000
0.5509 0.5509 0.00000
0.5713 0.5509 0.00000
0.5917 0.5509 0.00000
0.6120 0.5509 0.00000
0.6324 0.5509 0.00000
0.6528 0.5509 0.00000
0.6731 0.5509 0.00000
0.6935 0.5509 0.00000
0.7139 0.5509 0.00000
0.7342 0.5509 0.00000
0.7546 0.5509 0.00000
0.7750 0.5509 0.00000
0.7953 0.5509 0.00000
0.8157 0.5509 0.00000
0.8361 0.5509 0.00000
0.8564 0.5509 0.00000
0.8768 0.5509 0.00000
0.8972 0.5509 0.00000
0.9175 0.5509 0.00000
0.9379 0.5509 0.00000
0.9583 0.5509 0.00000
0.9786 0.5509 0.00000
0.9990 0.5509 0.00000
0.0010 0.5713 0.00000
0.0214 0.5713 0.00034
0.0417 0.5713 0.00199
0.0621 0.5713 0.00555
0.0825 0.5713 0.01136
0.1028 0.5713 0.01955
0.1232 0.5713 0.03008
0.1436 0.5713 0.04276
0.1639 0.5713 0.05728
0.1843 0.5713 0.07317
0.2047 0.5713 0.08985
0.2250 0.5713 0.10660
0.2454 0.5713 0.12259
0.2658 0.5713 0.13683
0.2861 0.5713 0.14820
0.3065 0.5713 0.15542
0.3269 0.5713 0.15703
0.3472 0.5713 0.15134
0.3676 0.5713 0.13637
0.3880 0.5713 0.10964
0.4083 0.5713 0.06757
0.4287 0.5713 0.00000
0.4491 0.5713 0.00000
0.4694 0.5713 0.00000
0.4898 0.5713 0.00000
0.5102 0.5713 0.00000
0.5306 0.5713 0.00000
0.5509 0.5713 0.00000
0.5713 0.5713 0.00000
0.5917 0.5713 0.00000
0.6120 0.5713 0.00000
0.6324 0.5713 0.00000
0.6528 0.5713 0.00000
0.6731 0.5713 0.00000
0.6935 0.5713 0.00000
0.7139 0.5713 0.00000
0.7342 0.5713 0.00000
0.7546 0.5713 0.00000
0.7750 0.5713 0.00000
0.7953 0.5713 0.00000
0.8157 0.5713 0.00000
0.8361 0.5713 0.00000
0.8564 0.5713 0.00000
0.8768 0.5713 0.00000
0.8972 0.5713 0.00000
0.9175 0.5713 0.00000
0.9379 0.5713 0.00000
0.9583 0.5713 0.00000
0.9786 0.5713 0.00000
0.9990 0.5713 0.00000
0.0010 0.5917 0.00000
0.0214 0.5917 0.00033
0.0417 0.5917 0.00193
0.0621 0.5917 0.00536
0.0825 0.5917 0.01094
0.1028 0.5917 0.01876
0.1232 0.5917 0.02874
0.1436 0.5917 0.04068
0.1639 0.5917 0.05420
0.1843 0.5917 0.06880
0.2047 0.5917 0.08386
0.2250 0.5917 0.09860
0.2454 0.5917 0.11213
0.2658 0.5917 0.12340
0.2861 0.5917 0.13120
0.3065 0.5917 0.13416
0.3269 0.5917 0.13067
0.3472 0.5917 0.11885
0.3676 0.5917 0.09635
0.3880 0.5917 0.05983
0.4083 0.5917 0.00000
0.4287 0.5917 0.00000
0.4491 0.5917 0.00000
0.4694 0.5917 0.00000
0.4898 0.5917 0.00000
0.5102 0.5917 0.00000
0.5306 0.5917 0.00000
0.5509 0.5917 0.00000
0.5713 0.5917 0.00000
0.5917 0.5917 0.00000
0.6120 0.5917 0.00000
0.6324 0.5917 0.00000
0.6528 0.5917 0.00000
0.6731 0.5917 0.00000
0.6935 0.5917 0.00000
0.7139 0.5917 0.00000
0.7342 0.5917 0.00000
0.7546 0.5917 0.00000
0.7750 0.5917 0.00000
0.7953 0.5917 0.00000
0.8157 0.5917 0.00000
0.8361 0.5917 0.00000
0.8564 0.5917 0.00000
0.8768 0.5917 0.00000
0.8972 0.5917 0.00000
0.9175 0.5917 0.00000
0.9379 0.5917 0.00000
0.9583 0.5917 0.00000
0.9786 0.5917 0.00000
0.9990 0.5917 0.00000
0.0010 0.6120 0.00000
0.0214 0.6120 0.00032
0.0417 0.6120 0.00186
0.0621 0.6120 0.00516
0.0825 0.6120 0.01049
0.1028 0.6120 0.01792
0.1232 0.6120 0.02733
0.1436 0.6120 0.03847
0.1639 0.6120 0.05093
0.1843 0.6120 0.06418
0.2047 0.6120 0.07752
0.2250 0.6120 0.09014
0.2454 0.6120 0.10107
0.2658 0.6120 0.10919
0.2861 0.6120 0.11319
0.3065 0.6120 0.11158
0.3269 0.6120 0.10256
0.3472 0.6120 0.08392
0.3676 0.6120 0.05254
0.3880 0.6120 0.00000
0.4083 0.6120 0.00000
0.4287 0.6120 0.00000
0.4491 0.6120 0.00000
0.4694 0.6120 0.00000
0.4898 0.6120 0.00000
0.5102 0.6120 0.00000
0.5306 0.6120 0.00000
0.5509 0.6120 0.00000
0.5713 0.6120 0.00000
0.5917 0.6120 0.00000
0.6120 0.6120 0.00000
0.6324 0.6120 0.00000
0.6528 0.6120 0.00000
0.6731 0.6120 0.00000
0.6935 0.6120 0.00000
0.7139 0.6120 0.00000
0.7342 0.6120 0.00000
0.7546 0.6120 0.00000
0.7750 0.6120 0.00000
0.7953 0.6120 0.00000
0.8157 0.6120 0.00000
0.8361 0.6120 0.00000
0.8564 0.6120 0.00000
0.8768 0.6120 0.00000
0.8972 0.6120 0.00000
0.9175 0.6120 0.00000
0.9379 0.6120 0.00000
0.9583 0.6120 0.00000
0.9786 0.6120 0.00000
0.9990 0.6120 0.00000
0.0010 0.6324 0.00000
0.0214 0.6324 0.00031
0.0417 0.6324 0.00179
0.0621 0.6324 0.00495
0.0825 0.6324 0.01002
0.1028 0.6324 0.01703
0.1232 0.6324 0.02583
0.1436 0.6324 0.03613
0.1639 0.6324 0.04749
0.1843 0.6324 0.05930
0.2047 0.6324 0.07083
0.2250 0.6324 0.08121
0.2454 0.6324 0.08939
0.2658 0.6324 0.09415
0.2861 0.6324 0.09409
0.3065 0.6324 0.08753
0.3269 0.6324 0.07238
0.3472 0.6324 0.04574
0.3676 0.6324 0.00000
0.3880 0.6324 0.00000
0.4083 0.6324 0.00000
0.4287 0.6324 0.00000
0.4491 0.6324 0.00000
0.4694 0.6324 0.00000
0.4898 0.6324 0.00000
0.5102 0.6324 0.00000
0.5306 0.6324 0.00000
0.5509 0.6324 0.00000
0.5713 0.6324 0.00000
0.5917 0.6324 0.00000
0.6120 0.6324 0.00000
0.6324 0.6324 0.00000
0.6528 0.6324 0.00000
0.6731 0.6324 0.00000
0.6935 0.6324 0.00000
0.7139 0.6324 0.00000
0.7342 0.6324 0.00000
0.7546 0.6324 0.00000
0.7750 0.6324 0.00000
0.7953 0.6324 0.00000
0.8157 0.6324 0.00000
0.8361 0.6324 0.00000
0.8564 0.6324 0.00000
0.8768 0.6324 0.00000
0.8972 0.6324 0.00000
0.9175 0.6324 0.00000
0.9379 0.6324 0.00000
0.9583 0.6324 0.00000
0.9786 0.6324 0.00000
0.9990 0.6324 0.00000
0.0010 0.6528 0.00000
0.0214 0.6528 0.00030
0.0417 0.6528 0.00171
0.0621 0.6528 0.00472
0.0825 0.6528 0.00951
0.1028 0.6528 0.01608
0.1232 0.6528 0.02425
0.1436 0.6528 0.03367
0.1639 0.6528 0.04386
0.1843 0.6528 0.05416
0.2047 0.6528 0.06378
0.2250 0.6528 0.07178
0.2454 0.6528 0.07704
0.2658 0.6528 0.07822
0.2861 0.6528 0.07377
0.3065 0.6528 0.06174
0.3269 0.6528 0.03943
0.3472 0.6528 0.00000
0.3676 0.6528 0.00000
0.3880 0.6528 0.00000
0.4083 0.6528 0.00000
0.4287 0.6528 0.00000
0.4491 0.6528 0.00000
0.4694 0.6528 0.00000
0.4898 0.6528 0.00000
0.5102 0.6528 0.00000
0.5306 0.6528 0.00000
0.5509 0.6528 0.00000
0.5713 0.6528 0.00000
0.5917 0.6528 0.00000
0.6120 0.6528 0.00000
0.6324 0.6528 0.00000
0.6528 0.6528 0.00000
0.6731 0.6528 0.00000
0.6935 0.6528 0.00000
0.7139 0.6528 0.00000
0.7342 0.6528 0.00000
0.7546 0.6528 0.00000
0.7750 0.6528 0.00000
0.7953 0.6528 0.00000
0.8157 0.6528 0.00000
0.8361 0.6528 0.00000
0.8564 0.6528 0.00000
0.8768 0.6528 0.00000
0.8972 0.6528 0.00000
0.9175 0.6528 0.00000
0.9379 0.6528 0.00000
0.9583 0.6528 0.00000
0.9786 0.6528 0.00000
0.9990 0.6528 0.00000
0.0010 0.6731 0.00000
0.0214 0.6731 0.00028
0.0417 0.6731 0.00164
0.0621 0.6731 0.00448
0.0825 0.6731 0.00898
0.1028 0.6731 0.01509
0.1232 0.6731 0.02259
0.1436 0.6731 0.03108
0.1639 0.6731 0.04003
0.1843 0.6731 0.04874
0.2047 0.6731 0.05635
0.2250 0.6731 0.06184
0.2454 0.6731 0.06398
0.2658 0.6731 0.06130
0.2861 0.6731 0.05201
0.3065 0.6731 0.03362
0.3269 0.6731 0.00000
0.3472 0.6731 0.00000
0.3676 0.6731 0.00000
0.3880 0.6731 0.00000
0.4083 0.6731 0.00000
0.4287 0.6731 0.00000
0.4491 0.6731 0.00000
0.4694 0.6731 0.00000
0.4898 0.6731 0.00000
0.5102 0.6731 0.00000
0.5306 0.6731 0.00000
0.5509 0.6731 0.00000
0.5713 0.6731 0.00000
0.5917 0.6731 0.00000
0.6120 0.6731 0.00000
0.6324 0.6731 0.00000
0.6528 0.6731 0.00000
0.6731 0.6731 0.00000
0.6935 0.6731 0.00000
0.7139 0.6731 0.00000
0.7342 0.6731 0.00000
0.7546 0.6731 0.00000
0.7750 0.6731 0.00000
0.7953 0.6731 0.00000
0.8157 0.6731 0.00000
0.8361 0.6731 0.00000
0.8564 0.6731 0.00000
0.8768 0.6731 0.00000
0.8972 0.6731 0.00000
0.9175 0.6731 0.00000
0.9379 0.6731 0.00000
0.9583 0.6731 0.00000
0.9786 0.6731 0.00000
0.9990 0.6731 0.00000
0.0010 0.6935 0.00000
0.0214 0.6935 0.00027
0.0417 0.6935 0.00155
0.0621 0.6935 0.00423
0.0825 0.6935 0.00843
0.1028 0.6935 0.01405
0.1232 0.6935 0.02084
0.1436 0.6935 0.02836
0.1639 0.6935 0.03602
0.1843 0.6935 0.04305
0.2047 0.6935 0.04852
0.2250 0.6935 0.05133
0.2454 0.6935 0.05012
0.2658 0.6935 0.04320
0.2861 0.6935 0.02831
0.3065 0.6935 0.00000
0.3269 0.6935 0.00000
0.3472 0.6935 0.00000
0.3676 0.6935 0.00000
0.3880 0.6935 0.00000
0.4083 0.6935 0.00000
0.4287 0.6935 0.00000
0.4491 0.6935 0.00000
0.4694 0.6935 0.00000
0.4898 0.6935 0.00000
0.5102 0.6935 0.00000
0.5306 0.6935 0.00000
0.5509 0.6935 0.00000
0.5713 0.6935 0.00000
0.5917 0.6935 0.00000
0.6120 0.6935 0.00000
0.6324 0.6935 0.00000
0.6528 0.6935 0.00000
0.6731 0.6935 0.00000
0.6935 0.6935 0.00000
0.7139 0.6935 0.00000
0.7342 0.6935 0.00000
0.7546 0.6935 0.00000
0.7750 0.6935 0.00000
0.7953 0.6935 0.00000
0.8157 0.6935 0.00000
0.8361 0.6935 0.00000
0.8564 0.6935 0.00000
0.8768 0.6935 0.00000
0.8972 0.6935 0.00000
0.9175 0.6935 0.00000
0.9379 0.6935 0.00000
0.9583 0.6935 0.00000
0.9786 0.6935 0.00000
0.9990 0.6935 0.00000
0.0010 0.7139 0.00000
0.0214 0.7139 0.00026
0.0417 0.7139 0.00146
0.0621 0.7139 0.00397
0.0825 0.7139 0.00784
0.1028 0.7139 0.01296
0.1232 0.7139 0.01901
0.1436 0.7139 0.02550
0.1639 0.7139 0.03179
0.1843 0.7139 0.03705
0.2047 0.7139 0.04026
0.2250 0.7139 0.04019
0.2454 0.7139 0.03530
0.2658 0.7139 0.02351
0.2861 0.7139 0.00000
0.3065 0.7139 0.00000
0.3269 0.7139 0.00000
0.3472 0.7139 0.00000
0.3676 0.7139 0.00000
0.3880 0.7139 0.00000
0.4083 0.7139 0.00000
0.4287 0.7139 0.00000
0.4491 0.7139 0.00000
0.4694 0.7139 0.00000
0.4898 0.7139 0.00000
0.5102 0.7139 0.00000
0.5306 0.7139 0.00000
0.5509 0.7139 0.00000
0.5713 0.7139 0.00000
0.5917 0.7139 0.00000
0.6120 0.7139 0.00000
0.6324 0.7139 0.00000
0.6528 0.7139 0.00000
0.6731 0.7139 0.00000
0.6935 0.7139 0.00000
0.7139 0.7139 0.00000
0.7342 0.7139 0.00000
0.7546 0.7139 0.00000
0.7750 0.7139 0.00000
0.7953 0.7139 0.00000
0.8157 0.7139 0.00000
0.8361 0.7139 0.00000
0.8564 0.7139 0.00000
0.8768 0.7139 0.00000
0.8972 0.7139 0.00000
0.9175 0.7139 0.00000
0.9379 0.7139 0.00000
0.9583 0.7139 0.00000
0.9786 0.7139 0.00000
0.9990 0.7139 0.00000
0.0010 0.7342 0.00000
0.0214 0.7342 0.00024
0.0417 0.7342 0.00137
0.0621 0.7342 0.00369
0.0825 0.7342 0.00723
0.1028 0.7342 0.01182
0.1232 0.7342 0.01709
0.1436 0.7342 0.02251
0.1639 0.7342 0.02735
0.1843 0.7342 0.03073
0.2047 0.7342 0.03152
0.2250 0.7342 0.02830
0.2454 0.7342 0.01920
0.2658 0.7342 0.00000
0.2861 0.7342 0.00000
0.3065 0.7342 0.00000
0.3269 0.7342 0.00000
0.3472 0.7342 0.00000
0.3676 0.7342 0.00000
0.3880 0.7342 0.00000
0.4083 0.7342 0.00000
0.4287 0.7342 0.00000
0.4491 0.7342 0.00000
0.4694 0.7342 0.00000
0.4898 0.7342 0.00000
0.5102 0.7342 0.00000
0.5306 0.7342 0.00000
0.5509 0.7342 0.00000
0.5713 0.7342 0.00000
0.5917 0.7342 0.00000
0.6120 0.7342 0.00000
0.6324 0.7342 0.00000
0.6528 0.7342 0.00000
0.6731 0.7342 0.00000
0.6935 0.7342 0.00000
0.7139 0.7342 0.00000
0.7342 0.7342 0.00000
0.7546 0.7342 0.00000
0.7750 0.7342 0.00000
0.7953 0.7342 0.00000
0.8157 0.7342 0.00000
0.8361 0.7342 0.00000
0.8564 0.7342 0.00000
0.8768 0.7342 0.00000
0.8972 0.7342 0.00000
0.9175 0.7342 0.00000
0.9379 0.7342 0.00000
0.9583 0.7342 0.00000
0.9786 0.7342 0.00000
0.9990 0.7342 0.00000
0.0010 0.7546 0.00000
0.0214 0.7546 0.00023
0.0417 0.7546 0.00128
0.0621 0.7546 0.00340
0.0825 0.7546 0.00659
0.1028 0.7546 0.01062
0.1232 0.7546 0.01507
0.1436 0.7546 0.01936
0.1639 0.7546 0.02268
0.1843 0.7546 0.02405
0.2047 0.7546 0.02218
0.2250 0.7546 0.01539
0.2454 0.7546 0.00000
0.2658 0.7546 0.00000
0.2861 0.7546 0.00000
0.3065 0.7546 0.00000
0.3269 0.7546 0.00000
0.3472 0.7546 0.00000
0.3676 0.7546 0.00000
0.3880 0.7546 0.00000
0.4083 0.7546 0.00000
0.4287 0.7546 0.00000
0.4491 0.7546 0.00000
0.4694 0.7546 0.00000
0.4898 0.7546 0.00000
0.5102 0.7546 0.00000
0.5306 0.7546 0.00000
0.5509 0.7546 0.00000
0.5713 0.7546 0.00000
0.5917 0.7546 0.00000
0.6120 0.7546 0.00000
0.6324 0.7546 0.00000
0.6528 0.7546 0.00000
0.6731 0.7546 0.00000
0.6935 0.7546 0.00000
0.7139 0.7546 0.00000
0.7342 0.7546 0.00000
0.7546 0.7546 0.00000
0.7750 0.7546 0.00000
0.7953 0.7546 0.00000
0.8157 0.7546 0.00000
0.8361 0.7546 0.00000
0.8564 0.7546 0.00000
0.8768 0.7546 0.00000
0.8972 0.7546 0.00000
0.9175 0.7546 0.00000
0.9379 0.7546 0.00000
0.9583 0.7546 0.00000
0.9786 0.7546 0.00000
0.9990 0.7546 0.00000
0.0010 0.7750 0.00000
0.0214 0.7750 0.00021
0.0417 0.7750 0.00118
0.0621 0.7750 0.00310
0.0825 0.7750 0.00592
0.1028 0.7750 0.00936
0.1232 0.7750 0.01296
0.1436 0.7750 0.01604
0.1639 0.7750 0.01774
0.1843 0.7750 0.01692
0.2047 0.7750 0.01206
0.2250 0.7750 0.00000
0.2454 0.7750 0.00000
0.2658 0.7750 0.00000
0.2861 0.7750 0.00000
0.3065 0.7750 0.00000
0.3269 0.7750 0.00000
0.3472 0.7750 0.00000
0.3676 0.7750 0.00000
0.3880 0.7750 0.00000
0.4083 0.7750 0.00000
0.4287 0.7750 0.00000
0.4491 0.7750 0.00000
0.4694 0.7750 0.00000
0.4898 0.7750 0.00000
0.5102 0.7750 0.00000
0.5306 0.7750 0.00000
0.5509 0.7750 0.00000
0.5713 0.7750 0.00000
0.5917 0.7750 0.00000
0.6120 0.7750 0.00000
0.6324 0.7750 0.00000
0.6528 0.7750 0.00000
0.6731 0.7750 0.00000
0.6935 0.7750 0.00000
0.7139 0.7750 0.00000
0.7342 0.7750 0.00000
0.7546 0.7750 0.00000
0.7750 0.7750 0.00000
0.7953 0.7750 0.00000
0.8157 0.7750 0.00000
0.8361 0.7750 0.00000
0.8564 0.7750 0.00000
0.8768 0.7750 0.00000
0.8972 0.7750 0.00000
0.9175 0.7750 0.00000
0.9379 0.7750 0.00000
0.9583 0.7750 0.00000
0.9786 0.7750 0.00000
0.9990 0.7750 0.00000
0.0010 0.7953 0.00000
0.0214 0.7953 0.00019
0.0417 0.7953 0.00107
0.0621 0.7953 0.00278
0.0825 0.7953 0.00522
0.1028 0.7953 0.00805
0.1232 0.7953 0.01074
0.1436 0.7953 0.01255
0.1639 0.7953 0.01248
0.1843 0.7953 0.00919
0.2047 0.7953 0.00000
0.2250 0.7953 0.00000
0.2454 0.7953 0.00000
0.2658 0.7953 0.00000
0.2861 0.7953 0.00000
0.3065 0.7953 0.00000
0.3269 0.7953 0.00000
0.3472 0.7953 0.00000
0.3676 0.7953 0.00000
0.3880 0.7953 0.00000
0.4083 0.7953 0.00000
0.4287 0.7953 0.00000
0.4491 0.7953 0.00000
0.4694 0.7953 0.00000
0.4898 0.7953 0.00000
0.5102 0.7953 0.00000
0.5306 0.7953 0.00000
0.5509 0.7953 0.00000
0.5713 0.7953 0.00000
0.5917 0.7953 0.00000
0.6120 0.7953 0.00000
0.6324 0.7953 0.00000
0.6528 0.7953 0.00000
0.6731 0.7953 0.00000
0.6935 0.7953 0.00000
0.7139 0.7953 0.00000
0.7342 0.7953 0.00000
0.7546 0.7953 0.00000
0.7750 0.7953 0.00000
0.7953 0.7953 0.00000
0.8157 0.7953 0.00000
0.8361 0.7953 0.00000
0.8564 0.7953 0.00000
0.8768 0.7953 0.00000
0.8972 0.7953 0.00000
0.9175 0.7953 0.00000
0.9379 0.7953 0.00000
0.9583 0.7953 0.00000
0.9786 0.7953 0.00000
0.9990 0.7953 0.00000
0.0010 0.8157 0.00000
0.0214 0.8157 0.00018
0.0417 0.8157 0.00096
0.0621 0.8157 0.00245
0.0825 0.8157 0.00448
0.1028 0.8157 0.00667
0.1232 0.8157 0.00839
0.1436 0.8157 0.00882
0.1639 0.8157 0.00678
0.1843 0.8157 0.00000
0.2047 0.8157 0.00000
0.2250 0.8157 0.00000
0.2454 0.8157 0.00000
0.2658 0.8157 0.00000
0.2861 0.8157 0.00000
0.3065 0.8157 0.00000
0.3269 0.8157 0.00000
0.3472 0.8157 0.00000
0.3676 0.8157 0.00000
0.3880 0.8157 0.00000
0.4083 0.8157 0.00000
0.4287 0.8157 0.00000
0.4491 0.8157 0.00000
0.4694 0.8157 0.00000
0.4898 0.8157 0.00000
0.5102 0.8157 0.00000
0.5306 0.8157 0.00000
0.5509 0.8157 0.00000
0.5713 0.8157 0.00000
0.5917 0.8157 0.00000
0.6120 0.8157 0.00000
0.6324 0.8157 0.00000
0.6528 0.8157 0.00000
0.6731 0.8157 0.00000
0.6935 0.8157 0.00000
0.7139 0.8157 0.00000
0.7342 0.8157 0.00000
0.7546 0.8157 0.00000
0.7750 0.8157 0.00000
0.7953 0.8157 0.00000
0.8157 0.8157 0.00000
0.8361 0.8157 0.00000
0.8564 0.8157 0.00000
0.8768 0.8157 0.00000
0.8972 0.8157 0.00000
0.9175 0.8157 0.00000
0.9379 0.8157 0.00000
0.9583 0.8157 0.00000
0.9786 0.8157 0.00000
0.9990 0.8157 0.00000
0.0010 0.8361 0.00000
0.0214 0.8361 0.00016
0.0417 0.8361 0.00085
0.0621 0.8361 0.00211
0.0825 0.8361 0.00371
0.1028 0.8361 0.00521
0.1232 0.8361 0.00590
0.1436 0.8361 0.00479
0.1639 0.8361 0.00000
0.1843 0.8361 0.00000
0.2047 0.8361 0.00000
0.2250 0.8361 0.00000
0.2454 0.8361 0.00000
0.2658 0.8361 0.00000
0.2861 0.8361 0.00000
0.3065 0.8361 0.00000
0.3269 0.8361 0.00000
0.3472 0.8361 0.00000
0.3676 0.8361 0.00000
0.3880 0.8361 0.00000
0.4083 0.8361 0.00000
0.4287 0.8361 0.00000
0.4491 0.8361 0.00000
0.4694 0.8361 0.00000
0.4898 0.8361 0.00000
0.5102 0.8361 0.00000
0.5306 0.8361 0.00000
0.5509 0.8361 0.00000
0.5713 0.8361 0.00000
0.5917 0.8361 0.00000
0.6120 0.8361 0.00000
0.6324 0.8361 0.00000
0.6528 0.8361 0.00000
0.6731 0.8361 0.00000
0.6935 0.8361 0.00000
0.7139 0.8361 0.00000
0.7342 0.8361 0.00000
0.7546 0.8361 0.00000
0.7750 0.8361 0.00000
0.7953 0.8361 0.00000
0.8157 0.8361 0.00000
0.8361 0.8361 0.00000
0.8564 0.8361 0.00000
0.8768 0.8361 0.00000
0.8972 0.8361 0.00000
0.9175 0.8361 0.00000
0.9379 0.8361 0.00000
0.9583 0.8361 0.00000
0.9786 0.8361 0.00000
0.9990 0.8361 0.00000
0.0010 0.8564 0.00000
0.0214 0.8564 0.00014
0.0417 0.8564 0.00073
0.0621 0.8564 0.00174
0.0825 0.8564 0.00290
0.1028 0.8564 0.00366
0.1232 0.8564 0.00320
0.1436 0.8564 0.00000
0.1639 0.8564 0.00000
0.1843 0.8564 0.00000
0.2047 0.8564 0.00000
0.2250 0.8564 0.00000
0.2454 0.8564 0.00000
0.2658 0.8564 0.00000
0.2861 0.8564 0.00000
0.3065 0.8564 0.00000
0.3269 0.8564 0.00000
0.3472 0.8564 0.00000
0.3676 0.8564 0.00000
0.3880 0.8564 0.00000
0.4083 0.8564 0.00000
0.4287 0.8564 0.00000
0.4491 0.8564 0.00000
0.4694 0.8564 0.00000
0.4898 0.8564 0.00000
0.5102 0.8564 0.00000
0.5306 0.8564 0.00000
0.5509 0.8564 0.00000
0.5713 0.8564 0.00000
0.5917 0.8564 0.00000
0.6120 0.8564 0.00000
0.6324 0.8564 0.00000
0.6528 0.8564 0.00000
0.6731 0.8564 0.00000
0.6935 0.8564 0.00000
0.7139 0.8564 0.00000
0.7342 0.8564 0.00000
0.7546 0.8564 0.00000
0.7750 0.8564 0.00000
0.7953 0.8564 0.00000
0.8157 0.8564 0.00000
0.8361 0.8564 0.00000
0.8564 0.8564 0.00000
0.8768 0.8564 0.00000
0.8972 0.8564 0.00000
0.9175 0.8564 0.00000
0.9379 0.8564 0.00000
0.9583 0.8564 0.00000
0.9786 0.8564 0.00000
0.9990 0.8564 0.00000
0.0010 0.8768 0.00000
0.0214 0.8768 0.00012
0.0417 0.8768 0.00060
0.0621 0.8768 0.00136
0.0825 0.8768 0.00204
0.1028 0.8768 0.00199
0.1232 0.8768 0.00000
0.1436 0.8768 0.00000
0.1639 0.8768 0.00000
0.1843 0.8768 0.00000
0.2047 0.8768 0.00000
0.2250 0.8768 0.00000
0.2454 0.8768 0.00000
0.2658 0.8768 0.00000
0.2861 0.8768 0.00000
0.3065 0.8768 0.00000
0.3269 0.8768 0.00000
0.3472 0.8768 0.00000
0.3676 0.8768 0.00000
0.3880 0.8768 0.00000
0.4083 0.8768 0.00000
0.4287 0.8768 0.00000
0.4491 0.8768 0.00000
0.4694 0.8768 0.00000
0.4898 0.8768 0.00000
0.5102 0.8768 0.00000
0.5306 0.8768 0.00000
0.5509 0.8768 0.00000
0.5713 0.8768 0.00000
0.5917 0.8768 0.00000
0.6120 0.8768 0.00000
0.6324 0.8768 0.00000
0.6528 0.8768 0.00000
0.6731 0.8768 0.00000
0.6935 0.8768 0.00000
0.7139 0.8768 0.00000
0.7342 0.8768 0.00000
0.7546 0.8768 0.00000
0.7750 0.8768 0.00000
0.7953 0.8768 0.00000
0.8157 0.8768 0.00000
0.8361 0.8768 0.00000
0.8564 0.8768 0.00000
0.8768 0.8768 0.00000
0.8972 0.8768 0.00000
0.9175 0.8768 0.00000
0.9379 0.8768 0.00000
0.9583 0.8768 0.00000
0.9786 0.8768 0.00000
0.9990 0.8768 0.00000
0.0010 0.8972 0.00000
0.0214 0.8972 0.00010
0.0417 0.8972 0.00047
0.0621 0.8972 0.00096
0.0825 0.8972 0.00111
0.1028 0.8972 0.00000
0.1232 0.8972 0.00000
0.1436 0.8972 0.00000
0.1639 0.8972 0.00000
0.1843 0.8972 0.00000
0.2047 0.8972 0.00000
0.2250 0.8972 0.00000
0.2454 0.8972 0.00000
0.2658 0.8972 0.00000
0.2861 0.8972 0.00000
0.3065 0.8972 0.00000
0.3269 0.8972 0.00000
0.3472 0.8972 0.00000
0.3676 0.8972 0.00000
0.3880 0.8972 0.00000
0.4083 0.8972 0.00000
0.4287 0.8972 0.00000
0.4491 0.8972 0.00000
0.4694 0.8972 0.00000
0.4898 0.8972 0.00000
0.5102 0.8972 0.00000
0.5306 0.8972 0.00000
0.5509 0.8972 0.00000
0.5713 0.8972 0.00000
0.5917 0.8972 0.00000
0.6120 0.8972 0.00000
0.6324 0.8972 0.00000
0.6528 0.8972 0.00000
0.6731 0.8972 0.00000
0.6935 0.8972 0.00000
0.7139 0.8972 0.00000
0.7342 0.8972 0.00000
0.7546 0.8972 0.00000
0.7750 0.8972 0.00000
0.7953 0.8972 0.00000
0.8157 0.8972 0.00000
0.8361 0.8972 0.00000
0.8564 0.8972 0.00000
0.8768 0.8972 0.00000
0.8972 0.8972 0.00000
0.9175 0.8972 0.00000
0.9379 0.8972 0.00000
0.9583 0.8972 0.00000
0.9786 0.8972 0.00000
0.9990 0.8972 0.00000
0.0010 0.9175 0.00000
0.0214 0.9175 0.00008
0.0417 0.9175 0.00033
0.0621 0.9175 0.00052
0.0825 0.9175 0.00000
0.1028 0.9175 0.00000
0.1232 0.9175 0.00000
0.1436 0.9175 0.00000
0.1639 0.9175 0.00000
0.1843 0.9175 0.00000
0.2047 0.9175 0.00000
0.2250 0.9175 0.00000
0.2454 0.9175 0.00000
0.2658 0.9175 0.00000
0.2861 0.9175 0.00000
0.3065 0.9175 0.00000
0.3269 0.9175 0.00000
0.3472 0.9175 0.00000
0.3676 0.9175 0.00000
0.3880 0.9175 0.00000
0.4083 0.9175 0.00000
0.4287 0.9175 0.00000
0.4491 0.9175 0.00000
0.4694 0.9175 0.00000
0.4898 0.9175 0.00000
0.5102 0.9175 0.00000
0.5306 0.9175 0.00000
0.5509 0.9175 0.00000
0.5713 0.9175 0.00000
0.5917 0.9175 0.00000
0.6120 0.9175 0.00000
0.6324 0.9175 0.00000
0.6528 0.9175 0.00000
0.6731 0.9175 0.00000
0.6935 0.9175 0.00000
0.7139 0.9175 0.00000
0.7342 0.9175 0.00000
0.7546 0.9175 0.00000
0.7750 0.9175 0.00000
0.7953 0.9175 0.00000
0.8157 0.9175 0.00000
0.8361 0.9175 0.00000
0.8564 0.9175 0.00000
0.8768 0.9175 0.00000
0.8972 0.9175 0.00000
0.9175 0.9175 0.00000
0.9379 0.9175 0.00000
0.9583 0.9175 0.00000
0.9786 0.9175 0.00000
0.9990 0.9175 0.00000
0.0010 0.9379 0.00000
0.0214 0.9379 0.00005
0.0417 0.9379 0.00018
0.0621 0.9379 0.00000
0.0825 0.9379 0.00000
0.1028 0.9379 0.00000
0.1232 0.9379 0.00000
0.1436 0.9379 0.00000
0.1639 0.9379 0.00000
0.1843 0.9379 0.00000
0.2047 0.9379 0.00000
0.2250 0.9379 0.00000
0.2454 0.9379 0.00000
0.2658 0.9379 0.00000
0.2861 0.9379 0.00000
0.3065 0.9379 0.00000
0.3269 0.9379 0.00000
0.3472 0.9379 0.00000
0.3676 0.9379 0.00000
0.3880 0.9379 0.00000
0.4083 0.9379 0.00000
0.4287 0.9379 0.00000
0.4491 0.9379 0.00000
0.4694 0.9379 0.00000
0.4898 0.9379 0.00000
0.5102 0.9379 0.00000
0.5306 0.9379 0.00000
0.5509 0.9379 0.00000
0.5713 0.9379 0.00000
0.5917 0.9379 0.00000
0.6120 0.9379 0.00000
0.6324 0.9379 0.00000
0.6528 0.9379 0.00000
0.6731 0.9379 0.00000
0.6935 0.9379 0.00000
0.7139 0.9379 0.00000
0.7342 0.9379 0.00000
0.7546 0.9379 0.00000
0.7750 0.9379 0.00000
0.7953 0.9379 0.00000
0.8157 0.9379 0.00000
0.8361 0.9379 0.00000
0.8564 0.9379 0.00000
0.8768 0.9379 0.00000
0.8972 0.9379 0.00000
0.9175 0.9379 0.00000
0.9379 0.9379 0.00000
0.9583 0.9379 0.00000
0.9786 0.9379 0.00000
0.9990 0.9379 0.00000
0.0010 0.9583 0.00000
0.0214 0.9583 0.00003
0.0417 0.9583 0.00000
0.0621 0.9583 0.00000
0.0825 0.9583 0.00000
0.1028 0.9583 0.00000
0.1232 0.9583 0.00000
0.1436 0.9583 0.00000
0.1639 0.9583 0.00000
0.1843 0.9583 0.00000
0.2047 0.9583 0.00000
0.2250 0.9583 0.00000
0.2454 0.9583 0.00000
0.2658 0.9583 0.00000
0.2861 0.9583 0.00000
0.3065 0.9583 0.00000
0.3269 0.9583 0.00000
0.3472 0.9583 0.00000
0.3676 0.9583 0.00000
0.3880 0.9583 0.00000
0.4083 0.9583 0.00000
0.4287 0.9583 0.00000
0.4491 0.9583 0.00000
0.4694 0.9583 0.00000
0.4898 0.9583 0.00000
0.5102 0.9583 0.00000
0.5306 0.9583 0.00000
0.5509 0.9583 0.00000
0.5713 0.9583 0.00000
0.5917 0.9583 0.00000
0.6120 0.9583 0.00000
0.6324 0.9583 0.00000
0.6528 0.9583 0.00000
0.6731 0.9583 0.00000
0.6935 0.9583 0.00000
0.7139 0.9583 0.00000
0.7342 0.9583 0.00000
0.7546 0.9583 0.00000
0.7750 0.9583 0.00000
0.7953 0.9583 0.00000
0.8157 0.9583 0.00000
0.8361 0.9583 0.00000
0.8564 0.9583 0.00000
0.8768 0.9583 0.00000
0.8972 0.9583 0.00000
0.9175 0.9583 0.00000
0.9379 0.9583 0.00000
0.9583 0.9583 0.00000
0.9786 0.9583 0.00000
0.9990 0.9583 0.00000
0.0010 0.9786 0.00000
0.0214 0.9786 0.00000
0.0417 0.9786 0.00000
0.0621 0.9786 0.00000
0.0825 0.9786 0.00000
0.1028 0.9786 0.00000
0.1232 0.9786 0.00000
0.1436 0.9786 0.00000
0.1639 0.9786 0.00000
0.1843 0.9786 0.00000
0.2047 0.9786 0.00000
0.2250 0.9786 0.00000
0.2454 0.9786 0.00000
0.2658 0.9786 0.00000
0.2861 0.9786 0.00000
0.3065 0.9786 0.00000
0.3269 0.9786 0.00000
0.3472 0.9786 0.00000
0.3676 0.9786 0.00000
0.3880 0.9786 0.00000
0.4083 0.9786 0.00000
0.4287 0.9786 0.00000
0.4491 0.9786 0.00000
0.4694 0.9786 0.00000
0.4898 0.9786 0.00000
0.5102 0.9786 0.00000
0.5306 0.9786 0.00000
0.5509 0.9786 0.00000
0.5713 0.9786 0.00000
0.5917 0.9786 0.00000
0.6120 0.9786 0.00000
0.6324 0.9786 0.00000
0.6528 0.9786 0.00000
0.6731 0.9786 0.00000
0.6935 0.9786 0.00000
0.7139 0.9786 0.00000
0.7342 0.9786 0.00000
0.7546 0.9786 0.00000
0.7750 0.9786 0.00000
0.7953 0.9786 0.00000
0.8157 0.9786 0.00000
0.8361 0.9786 0.00000
0.8564 0.9786 0.00000
0.8768 0.9786 0.00000
0.8972 0.9786 0.00000
0.9175 0.9786 0.00000
0.9379 0.9786 0.00000
0.9583 0.9786 0.00000
0.9786 0.9786 0.00000
0.9990 0.9786 0.00000
0.0010 0.9990 0.00000
0.0214 0.9990 0.00000
0.0417 0.9990 0.00000
0.0621 0.9990 0.00000
0.0825 0.9990 0.00000
0.1028 0.9990 0.00000
0.1232 0.9990 0.00000
0.1436 0.9990 0.00000
0.1639 0.9990 0.00000
0.1843 0.9990 0.00000
0.2047 0.9990 0.00000
0.2250 0.9990 0.00000
0.2454 0.9990 0.00000
0.2658 0.9990 0.00000
0.2861 0.9990 0.00000
0.3065 0.9990 0.00000
0.3269 0.9990 0.00000
0.3472 0.9990 0.00000
0.3676 0.9990 0.00000
0.3880 0.9990 0.00000
0.4083 0.9990 0.00000
0.4287 0.9990 0.00000
0.4491 0.9990 0.00000
0.4694 0.9990 0.00000
0.4898 0.9990 0.00000
0.5102 0.9990 0.00000
0.5306 0.9990 0.00000
0.5509 0.9990 0.00000
0.5713 0.9990 0.00000
0.5917 0.9990 0.00000
0.6120 0.9990 0.00000
0.6324 0.9990 0.00000
0.6528 0.9990 0.00000
0.6731 0.9990 0.00000
0.6935 0.9990 0.00000
0.7139 0.9990 0.00000
0.7342 0.9990 0.00000
0.7546 0.9990 0.00000
0.7750 0.9990 0.00000
0.7953 0.9990 0.00000
0.8157 0.9990 0.00000
0.8361 0.9990 0.00000
0.8564 0.9990 0.00000
0.8768 0.9990 0.00000
0.8972 0.9990 0.00000
0.9175 0.9990 0.00000
0.9379 0.9990 0.00000
0.9583 0.9990 0.00000
0.9786 0.9990 0.00000
0.9990 0.9990 0.00000

==> figures/dom3_4_examples2.dat <==
x y z
0.0010 0.0010 0.00065
0.0214 0.0010 0.00215
0.0417 0.0010 0.00263
0.0621 0.0010 0.00288
0.0825 0.0010 0.00300
0.1028 0.0010 0.00304
0.1232 0.0010 0.00303
0.1436 0.0010 0.00298
0.1639 0.0010 0.00290
0.1843 0.0010 0.00279
0.2047 0.0010 0.00268
0.2250 0.0010 0.00255
0.2454 0.0010 0.00241
0.2658 0.0010 0.00227
0.2861 0.0010 0.00212
0.3065 0.0010 0.00198
0.3269 0.0010 0.00183
0.3472 0.0010 0.00169
0.3676 0.0010 0.00155
0.3880 0.0010 0.00142
0.4083 0.0010 0.00129
0.4287 0.0010 0.00117
0.4491 0.0010 0.00105
0.4694 0.0010 0.00094
0.4898 0.0010 0.00084
0.5102 0.0010 0.00074
0.5306 0.0010 0.00065
0.5509 0.0010 0.00057
0.5713 0.0010 0.00049
0.5917 0.0010 0.00042
0.6120 0.0010 0.00036
0.6324 0.0010 0.00030
0.6528 0.0010 0.00025
0.6731 0.0010 0.00021
0.6935 0.0010 0.00017
0.7139 0.0010 0.00014
0.7342 0.0010 0.00011
0.7546 0.0010 0.00008
0.7750 0.0010 0.00006
0.7953 0.0010 0.00004
0.8157 0.0010 0.00003
0.8361 0.0010 0.00002
0.8564 0.0010 0.00001
0.8768 0.0010 0.00001
0.8972 0.0010 0.00000
0.9175 0.0010 0.00000
0.9379 0.0010 0.00000
0.9583 0.0010 0.00000
0.9786 0.0010 0.00000
0.9990 0.0010 0.00000
0.0010 0.0214 0.02780
0.0214 0.0214 0.09119
0.0417 0.0214 0.11160
0.0621 0.0214 0.12193
0.0825 0.0214 0.12690
0.1028 0.0214 0.12847
0.1232 0.0214 0.12771
0.1436 0.0214 0.12526
0.1639 0.0214 0.12159
0.1843 0.0214 0.11703
0.2047 0.0214 0.11182
0.2250 0.0214 0.10615
0.2454 0.0214 0.10018
0.2658 0.0214 0.09403
0.2861 0.0214 0.08779
0.3065 0.0214 0.08156
0.3269 0.0214 0.07540
0.3472 0.0214 0.06935
0.3676 0.0214 0.06348
0.3880 0.0214 0.05781
0.4083 0.0214 0.05237
0.4287 0.0214 0.04719
0.4491 0.0214 0.04229
0.4694 0.0214 0.03767
0.4898 0.0214 0.03335
0.5102 0.0214 0.02932
0.5306 0.0214 0.02560
0.5509 0.0214 0.02219
0.5713 0.0214 0.01906
0.5917 0.0214 0.01623
0.6120 0.0214 0.01369
0.6324 0.0214 0.01141
0.6528 0.0214 0.00940
0.6731 0.0214 0.00764
0.6935 0.0214 0.00611
0.7139 0.0214 0.00480
0.7342 0.0214 0.00370
0.7546 0.0214 0.00278
0.7750 0.0214 0.00203
0.7953 0.0214 0.00143
0.8157 0.0214 0.00097
0.8361 0.0214 0.00062
0.8564 0.0214 0.00037
0.8768 0.0214 0.00020
0.8972 0.0214 0.00009
0.9175 0.0214 0.00004
0.9379 0.0214 0.00001
0.9583 0.0214 0.00000
0.9786 0.0214 0.00000
0.9990 0.0214 0.00000
0.0010 0.0417 0.05966
0.0214 0.0417 0.19540
0.0417 0.0417 0.23875
0.0621 0.0417 0.26040
0.0825 0.0417 0.27054
0.1028 0.0417 0.27339
0.1232 0.0417 0.27123
0.1436 0.0417 0.26550
0.1639 0.0417 0.25718
0.1843 0.0417 0.24697
0.2047 0.0417 0.23541
0.2250 0.0417 0.22292
0.2454 0.0417 0.20983
0.2658 0.0417 0.19639
0.2861 0.0417 0.18283
0.3065 0.0417 0.16932
0.3269 0.0417 0.15601
0.3472 0.0417 0.14299
0.3676 0.0417 0.13039
0.3880 0.0417 0.11826
0.4083 0.0417 0.10667
0.4287 0.0417 0.09568
0.4491 0.0417 0.08530
0.4694 0.0417 0.07557
0.4898 0.0417 0.06650
0.5102 0.0417 0.05810
0.5306 0.0417 0.05037
0.5509 0.0417 0.04331
0.5713 0.0417 0.03690
0.5917 0.0417 0.03113
0.6120 0.0417 0.02597
0.6324 0.0417 0.02140
0.6528 0.0417 0.01739
0.6731 0.0417 0.01392
0.6935 0.0417 0.01094
0.7139 0.0417 0.00842
0.7342 0.0417 0.00633
0.7546 0.0417 0.00462
0.7750 0.0417 0.00326
0.7953 0.0417 0.00221
0.8157 0.0417 0.00141
0.8361 0.0417 0.00084
0.8564 0.0417 0.00046
0.8768 0.0417 0.00022
0.8972 0.0417 0.00008
0.9175 0.0417 0.00002
0.9379 0.0417 0.00000
0.9583 0.0417 0.00000
0.9786 0.0417 0.00000
0.9990 0.0417 0.00000
0.0010 0.0621 0.09104
0.0214 0.0621 0.29768
0.0417 0.0621 0.36312
0.0621 0.0621 0.39535
0.0825 0.0621 0.40999
0.1028 0.0621 0.41350
0.1232 0.0621 0.40940
0.1436 0.0621 0.39990
0.1639 0.0621 0.38649
0.1843 0.0621 0.37027
0.2047 0.0621 0.35207
0.2250 0.0621 0.33251
0.2454 0.0621 0.31211
0.2658 0.0621 0.29126
0.2861 0.0621 0.27031
0.3065 0.0621 0.24950
0.3269 0.0621 0.22906
0.3472 0.0621 0.20916
0.3676 0.0621 0.18995
0.3880 0.0621 0.17153
0.4083 0.0621 0.15400
0.4287 0.0621 0.13743
0.4491 0.0621 0.12185
0.4694 0.0621 0.10731
0.4898 0.0621 0.09383
0.5102 0.0621 0.08140
0.5306 0.0621 0.07003
0.5509 0.0621 0.05970
0.5713 0.0621 0.05038
0.5917 0.0621 0.04205
0.6120 0.0621 0.03467
0.6324 0.0621 0.02819
0.6528 0.0621 0.02257
0.6731 0.0621 0.01775
0.6935 0.0621 0.01367
0.7139 0.0621 0.01028
0.7342 0.0621 0.00751
0.7546 0.0621 0.00530
0.7750 0.0621 0.00358
0.7953 0.0621 0.00230
0.8157 0.0621 0.00137
0.8361 0.0621 0.00074
0.8564 0.0621 0.00035
0.8768 0.0621 0.00013
0.8972 0.0621 0.00003
0.9175 0.0621 0.00000
0.9379 0.0621 0.00000
0.9583 0.0621 0.00000
0.9786 0.0621 0.00000
0.9990 0.0621 0.00000
0.0010 0.0825 0.12034
0.0214 0.0825 0.39280
0.0417 0.0825 0.47830
0.0621 0.0825 0.51979
0.0825 0.0825 0.53800
0.1028 0.0825 0.54151
0.1232 0.0825 0.53500
0.1436 0.0825 0.52141
0.1639 0.0825 0.50273
0.1843 0.0825 0.48044
0.2047 0.0825 0.45561
0.2250 0.0825 0.42911
0.2454 0.0825 0.40159
0.2658 0.0825 0.37360
0.2861 0.0825 0.34556
0.3065 0.0825 0.31783
0.3269 0.0825 0.29068
0.3472 0.0825 0.26435
0.3676 0.0825 0.23903
0.3880 0.0825 0.21484
0.4083 0.0825 0.19192
0.4287 0.0825 0.17033
0.4491 0.0825 0.15013
0.4694 0.0825 0.13137
0.4898 0.0825 0.11405
0.5102 0.0825 0.09818
0.5306 0.0825 0.08375
0.5509 0.0825 0.07072
0.5713 0.0825 0.05906
0.5917 0.0825 0.04871
0.6120 0.0825 0.03963
0.6324 0.0825 0.03174
0.6528 0.0825 0.02497
0.6731 0.0825 0.01924
0.6935 0.0825 0.01447
0.7139 0.0825 0.01058
0.7342 0.0825 0.00747
0.7546 0.0825 0.00505
0.7750 0.0825 0.00324
0.7953 0.0825 0.00193
0.8157 0.0825 0.00105
0.8361 0.0825 0.00049
0.8564 0.0825 0.00019
0.8768 0.0825 0.00005
0.8972 0.0825 0.00000
0.9175 0.0825 0.00000
0.9379 0.0825 0.00000
0.9583 0.0825 0.00000
0.9786 0.0825 0.00000
0.9990 0.0825 0.00000
0.0010 0.1028 0.14679
0.0214 0.1028 0.47832
0.0417 0.1028 0.58136
0.0621 0.1028 0.63057
0.0825 0.1028 0.65133
0.1028 0.1028 0.65418
0.1232 0.1028 0.64487
0.1436 0.1028 0.62700
0.1639 0.1028 0.60304
0.1843 0.1028 0.57478
0.2047 0.1028 0.54356
0.2250 0.1028 0.51043
0.2454 0.1028 0.47620
0.2658 0.1028 0.44153
0.2861 0.1028 0.40694
0.3065 0.1028 0.37287
0.3269 0.1028 0.33964
0.3472 0.1028 0.30754
0.3676 0.1028 0.27677
0.3880 0.1028 0.24752
0.4083 0.1028 0.21990
0.4287 0.1028 0.19400
0.4491 0.1028 0.16990
0.4694 0.1028 0.14762
0.4898 0.1028 0.12717
0.5102 0.1028 0.10855
0.5306 0.1028 0.09171
0.5509 0.1028 0.07663
0.5713 0.1028 0.06324
0.5917 0.1028 0.05147
0.6120 0.1028 0.04124
0.6324 0.1028 0.03246
0.6528 0.1028 0.02502
0.6731 0.1028 0.01883
0.6935 0.1028 0.01376
0.7139 0.1028 0.00972
0.7342 0.1028 0.00658
0.7546 0.1028 0.00422
0.7750 0.1028 0.00252
0.7953 0.1028 0.00137
0.8157 0.1028 0.00064
0.8361 0.1028 0.00024
0.8564 0.1028 0.00006
0.8768 0.1028 0.00001
0.8972 0.1028 0.00000
0.9175 0.1028 0.00000
0.9379 0.1028 0.00000
0.9583 0.1028 0.00000
0.9786 0.1028 0.00000
0.9990 0.1028 0.00000
0.0010 0.1232 0.17004
0.0214 0.1232 0.55305
0.0417 0.1232 0.67090
0.0621 0.1232 0.72621
0.0825 0.1232 0.74852
0.1028 0.1232 0.75011
0.1232 0.1232 0.73769
0.1436 0.1232 0.71546
0.1639 0.1232 0.68630
0.1843 0.1232 0.65232
0.2047 0.1232 0.61507
0.2250 0.1232 0.57577
0.2454 0.1232 0.53537
0.2658 0.1232 0.49463
0.2861 0.1232 0.45416
0.3065 0.1232 0.41444
0.3269 0.1232 0.37587
0.3472 0.1232 0.33875
0.3676 0.1232 0.30333
0.3880 0.1232 0.26978
0.4083 0.1232 0.23826
0.4287 0.1232 0.20885
0.4491 0.1232 0.18162
0.4694 0.1232 0.15658
0.4898 0.1232 0.13374
0.5102 0.1232 0.11308
0.5306 0.1232 0.09454
0.5509 0.1232 0.07807
0.5713 0.1232 0.06357
0.5917 0.1232 0.05096
0.6120 0.1232 0.04012
0.6324 0.1232 0.03094
0.6528 0.1232 0.02329
0.6731 0.1232 0.01704
0.6935 0.1232 0.01204
0.7139 0.1232 0.00815
0.7342 0.1232 0.00522
0.7546 0.1232 0.00312
0.7750 0.1232 0.00169
0.7953 0.1232 0.00080
0.8157 0.1232 0.00030
0.8361 0.1232 0.00008
0.8564 0.1232 0.00001
0.8768 0.1232 0.00000
0.8972 0.1232 0.00000
0.9175 0.1232 0.00000
0.9379 0.1232 0.00000
0.9583 0.1232 0.00000
0.9786 0.1232 0.00000
0.9990 0.1232 0.00000
0.0010 0.1436 0.18993
0.0214 0.1436 0.61654
0.0417 0.1436 0.74639
0.0621 0.1436 0.80620
0.0825 0.1436 0.82911
0.1028 0.1436 0.82891
0.1232 0.1436 0.81315
0.1436 0.1436 0.78657
0.1639 0.1436 0.75242
0.1843 0.1436 0.71305
0.2047 0.1436 0.67023
0.2250 0.1436 0.62531
0.2454 0.1436 0.57938
0.2658 0.1436 0.53326
0.2861 0.1436 0.48764
0.3065 0.1436 0.44306
0.3269 0.1436 0.39995
0.3472 0.1436 0.35863
0.3676 0.1436 0.31938
0.3880 0.1436 0.28238
0.4083 0.1436 0.24778
0.4287 0.1436 0.21567
0.4491 0.1436 0.18610
0.4694 0.1436 0.15908
0.4898 0.1436 0.13460
0.5102 0.1436 0.11261
0.5306 0.1436 0.09304
0.5509 0.1436 0.07581
0.5713 0.1436 0.06080
0.5917 0.1436 0.04789
0.6120 0.1436 0.03695
0.6324 0.1436 0.02783
0.6528 0.1436 0.02036
0.6731 0.1436 0.01439
0.6935 0.1436 0.00974
0.7139 0.1436 0.00625
0.7342 0.1436 0.00374
0.7546 0.1436 0.00203
0.7750 0.1436 0.00096
0.7953 0.1436 0.00036
0.8157 0.1436 0.00009
0.8361 0.1436 0.00001
0.8564 0.1436 0.00000
0.8768 0.1436 0.00000
0.8972 0.1436 0.00000
0.9175 0.1436 0.00000
0.9379 0.1436 0.00000
0.9583 0.1436 0.00000
0.9786 0.1436 0.00000
0.9990 0.1436 0.00000
0.0010 0.1639 0.20643
0.0214 0.1639 0.66873
0.0417 0.1639 0.80785
0.0621 0.1639 0.87063
0.0825 0.1639 0.89325
0.1028 0.1639 0.89081
0.1232 0.1639 0.87157
0.1436 0.1639 0.84074
0.1639 0.1639 0.80186
0.1843 0.1639 0.75753
0.2047 0.1639 0.70966
0.2250 0.1639 0.65976
0.2454 0.1639 0.60897
0.2658 0.1639 0.55823
0.2861 0.1639 0.50826
0.3065 0.1639 0.45963
0.3269 0.1639 0.41281
0.3472 0.1639 0.36815
0.3676 0.1639 0.32591
0.3880 0.1639 0.28631
0.4083 0.1639 0.24946
0.4287 0.1639 0.21545
0.4491 0.1639 0.18433
0.4694 0.1639 0.15608
0.4898 0.1639 0.13067
0.5102 0.1639 0.10804
0.5306 0.1639 0.08808
0.5509 0.1639 0.07068
0.5713 0.1639 0.05571
0.5917 0.1639 0.04300
0.6120 0.1639 0.03240
0.6324 0.1639 0.02372
0.6528 0.1639 0.01677
0.6731 0.1639 0.01136
0.6935 0.1639 0.00729
0.7139 0.1639 0.00436
0.7342 0.1639 0.00237
0.7546 0.1639 0.00112
0.7750 0.1639 0.00042
0.7953 0.1639 0.00011
0.8157 0.1639 0.00001
0.8361 0.1639 0.00000
0.8564 0.1639 0.00000
0.8768 0.1639 0.00000
0.8972 0.1639 0.00000
0.9175 0.1639 0.00000
0.9379 0.1639 0.00000
0.9583 0.1639 0.00000
0.9786 0.1639 0.00000
0.9990 0.1639 0.00000
0.0010 0.1843 0.21960
0.0214 0.1843 0.70988
0.0417 0.1843 0.85564
0.0621 0.1843 0.91995
0.0825 0.1843 0.94150
0.1028 0.1843 0.93646
0.1232 0.1843 0.91368
0.1436 0.1843 0.87876
0.1639 0.1843 0.83550
0.1843 0.1843 0.78668
0.2047 0.1843 0.73435
0.2250 0.1843 0.68013
0.2454 0.1843 0.62523
0.2658 0.1843 0.57064
0.2861 0.1843 0.51713
0.3065 0.1843 0.46530
0.3269 0.1843 0.41562
0.3472 0.1843 0.36846
0.3676 0.1843 0.32409
0.3880 0.1843 0.28270
0.4083 0.1843 0.24441
0.4287 0.1843 0.20930
0.4491 0.1843 0.17738
0.4694 0.1843 0.14862
0.4898 0.1843 0.12296
0.5102 0.1843 0.10031
0.5306 0.1843 0.08055
0.5509 0.1843 0.06352
0.5713 0.1843 0.04906
0.5917 0.1843 0.03698
0.6120 0.1843 0.02708
0.6324 0.1843 0.01916
0.6528 0.1843 0.01298
0.6731 0.1843 0.00833
0.6935 0.1843 0.00498
0.7139 0.1843 0.00271
0.7342 0.1843 0.00128
0.7546 0.1843 0.00048
0.7750 0.1843 0.00012
0.7953 0.1843 0.00001
0.8157 0.1843 0.00000
0.8361 0.1843 0.00000
0.8564 0.1843 0.00000
0.8768 0.1843 0.00000
0.8972 0.1843 0.00000
0.9175 0.1843 0.00000
0.9379 0.1843 0.00000
0.9583 0.1843 0.00000
0.9786 0.1843 0.00000
0.9990 0.1843 0.00000
0.0010 0.2047 0.22956
0.0214 0.2047 0.74043
0.0417 0.2047 0.89035
0.0621 0.2047 0.95489
0.0825 0.2047 0.97469
0.1028 0.2047 0.96677
0.1232 0.2047 0.94047
0.1436 0.2047 0.90169
0.1639 0.2047 0.85445
0.1843 0.2047 0.80166
0.2047 0.2047 0.74551
0.2250 0.2047 0.68766
0.2454 0.2047 0.62940
0.2658 0.2047 0.57176
0.2861 0.2047 0.51553
0.3065 0.2047 0.46133
0.3269 0.2047 0.40964
0.3472 0.2047 0.36082
0.3676 0.2047 0.31514
0.3880 0.2047 0.27277
0.4083 0.2047 0.23382
0.4287 0.2047 0.19834
0.4491 0.2047 0.16632
0.4694 0.2047 0.13772
0.4898 0.2047 0.11243
0.5102 0.2047 0.09034
0.5306 0.2047 0.07128
0.5509 0.2047 0.05508
0.5713 0.2047 0.04154
0.5917 0.2047 0.03044
0.6120 0.2047 0.02154
0.6324 0.2047 0.01460
0.6528 0.2047 0.00938
0.6731 0.2047 0.00561
0.6935 0.2047 0.00305
0.7139 0.2047 0.00144
0.7342 0.2047 0.00055
0.7546 0.2047 0.00014
0.7750 0.2047 0.00001
0.7953 0.2047 0.00000
0.8157 0.2047 0.00000
0.8361 0.2047 0.00000
0.8564 0.2047 0.00000
0.8768 0.2047 0.00000
0.8972 0.2047 0.00000
0.9175 0.2047 0.00000
0.9379 0.2047 0.00000
0.9583 0.2047 0.00000
0.9786 0.2047 0.00000
0.9990 0.2047 0.00000
0.0010 0.2250 0.23649
0.0214 0.2250 0.76096
0.0417 0.2250 0.91276
0.0621 0.2250 0.97634
0.0825 0.2250 0.99381
0.1028 0.2250 0.98283
0.1232 0.2250 0.95310
0.1436 0.2250 0.91075
0.1639 0.2250 0.85997
0.1843 0.2250 0.80379
0.2047 0.2250 0.74446
0.2250 0.2250 0.68370
0.2454 0.2250 0.62286
0.2658 0.2250 0.56297
0.2861 0.2250 0.50483
0.3065 0.2250 0.44909
0.3269 0.2250 0.39620
0.3472 0.2250 0.34653
0.3676 0.2250 0.30032
0.3880 0.2250 0.25773
0.4083 0.2250 0.21884
0.4287 0.2250 0.18369
0.4491 0.2250 0.15222
0.4694 0.2250 0.12437
0.4898 0.2250 0.10000
0.5102 0.2250 0.07896
0.5306 0.2250 0.06105
0.5509 0.2250 0.04607
0.5713 0.2250 0.03378
0.5917 0.2250 0.02391
0.6120 0.2250 0.01622
0.6324 0.2250 0.01042
0.6528 0.2250 0.00624
0.6731 0.2250 0.00339
0.6935 0.2250 0.00160
0.7139 0.2250 0.00061
0.7342 0.2250 0.00015
0.7546 0.2250 0.00001
0.7750 0.2250 0.00000
0.7953 0.2250 0.00000
0.8157 0.2250 0.00000
0.8361 0.2250 0.00000
0.8564 0.2250 0.00000
0.8768 0.2250 0.00000
0.8972 0.2250 0.00000
0.9175 0.2250 0.00000
0.9379 0.2250 0.00000
0.9583 0.2250 0.00000
0.9786 0.2250 0.00000
0.9990 0.2250 0.00000
0.0010 0.2454 0.24056
0.0214 0.2454 0.77214
0.0417 0.2454 0.92373
0.0621 0.2454 0.98533
0.0825 0.2454 1.00000
0.1028 0.2454 0.98585
0.1232 0.2454 0.95285
0.1436 0.2454 0.90728
0.1639 0.2454 0.85345
0.1843 0.2454 0.79446
0.2047 0.2454 0.73262
0.2250 0.2454 0.66968
0.2454 0.2454 0.60701
0.2658 0.2454 0.54565
0.2861 0.2454 0.48641
0.3065 0.2454 0.42991
0.3269 0.2454 0.37662
0.3472 0.2454 0.32686
0.3676 0.2454 0.28086
0.3880 0.2454 0.23876
0.4083 0.2454 0.20061
0.4287 0.2454 0.16640
0.4491 0.2454 0.13607
0.4694 0.2454 0.10949
0.4898 0.2454 0.08651
0.5102 0.2454 0.06694
0.5306 0.2454 0.05054
0.5509 0.2454 0.03707
0.5713 0.2454 0.02626
0.5917 0.2454 0.01782
0.6120 0.2454 0.01146
0.6324 0.2454 0.00686
0.6528 0.2454 0.00373
0.6731 0.2454 0.00176
0.6935 0.2454 0.00067
0.7139 0.2454 0.00017
0.7342 0.2454 0.00002
0.7546 0.2454 0.00000
0.7750 0.2454 0.00000
0.7953 0.2454 0.00000
0.8157 0.2454 0.00000
0.8361 0.2454 0.00000
0.8564 0.2454 0.00000
0.8768 0.2454 0.00000
0.8972 0.2454 0.00000
0.9175 0.2454 0.00000
0.9379 0.2454 0.00000
0.9583 0.2454 0.00000
0.9786 0.2454 0.00000
0.9990 0.2454 0.00000
0.0010 0.2658 0.24200
0.0214 0.2658 0.77471
0.0417 0.2658 0.92423
0.0621 0.2658 0.98295
0.0825 0.2658 0.99446
0.1028 0.2658 0.97713
0.1232 0.2658 0.94107
0.1436 0.2658 0.89267
0.1639 0.2658 0.83630
0.1843 0.2658 0.77511
0.2047 0.2658 0.71143
0.2250 0.2658 0.64704
0.2454 0.2658 0.58329
0.2658 0.2658 0.52122
0.2861 0.2658 0.46164
0.3065 0.2658 0.40515
0.3269 0.2658 0.35218
0.3472 0.2658 0.30305
0.3676 0.2658 0.25795
0.3880 0.2658 0.21698
0.4083 0.2658 0.18016
0.4287 0.2658 0.14746
0.4491 0.2658 0.11876
0.4694 0.2658 0.09391
0.4898 0.2658 0.07271
0.5102 0.2658 0.05494
0.5306 0.2658 0.04032
0.5509 0.2658 0.02858
0.5713 0.2658 0.01941
0.5917 0.2658 0.01248
0.6120 0.2658 0.00748
0.6324 0.2658 0.00407
0.6528 0.2658 0.00192
0.6731 0.2658 0.00073
0.6935 0.2658 0.00018
0.7139 0.2658 0.00002
0.7342 0.2658 0.00000
0.7546 0.2658 0.00000
0.7750 0.2658 0.00000
0.7953 0.2658 0.00000
0.8157 0.2658 0.00000
0.8361 0.2658 0.00000
0.8564 0.2658 0.00000
0.8768 0.2658 0.00000
0.8972 0.2658 0.00000
0.9175 0.2658 0.00000
0.9379 0.2658 0.00000
0.9583 0.2658 0.00000
0.9786 0.2658 0.00000
0.9990 0.2658 0.00000
0.0010 0.2861 0.24103
0.0214 0.2861 0.76945
0.0417 0.2861 0.91525
0.0621 0.2861 0.97035
0.0825 0.2861 0.97844
0.1028 0.2861 0.95798
0.1232 0.2861 0.91913
0.1436 0.2861 0.86832
0.1639 0.2861 0.80995
0.1843 0.2861 0.74718
0.2047 0.2861 0.68234
0.2250 0.2861 0.61720
0.2454 0.2861 0.55310
0.2658 0.2861 0.49106
0.2861 0.2861 0.43187
0.3065 0.2861 0.37609
0.3269 0.2861 0.32414
0.3472 0.2861 0.27629
0.3676 0.2861 0.23270
0.3880 0.2861 0.19344
0.4083 0.2861 0.15849
0.4287 0.2861 0.12776
0.4491 0.2861 0.10111
0.4694 0.2861 0.07835
0.4898 0.2861 0.05924
0.5102 0.2861 0.04351
0.5306 0.2861 0.03086
0.5509 0.2861 0.02096
0.5713 0.2861 0.01349
0.5917 0.2861 0.00808
0.6120 0.2861 0.00440
0.6324 0.2861 0.00208
0.6528 0.2861 0.00079
0.6731 0.2861 0.00020
0.6935 0.2861 0.00002
0.7139 0.2861 0.00000
0.7342 0.2861 0.00000
0.7546 0.2861 0.00000
0.7750 0.2861 0.00000
0.7953 0.2861 0.00000
0.8157 0.2861 0.00000
0.8361 0.2861 0.00000
0.8564 0.2861 0.00000
0.8768 0.2861 0.00000
0.8972 0.2861 0.00000
0.9175 0.2861 0.00000
0.9379 0.2861 0.00000
0.9583 0.2861 0.00000
0.9786 0.2861 0.00000
0.9990 0.2861 0.00000
0.0010 0.3065 0.23788
0.0214 0.3065 0.75716
0.0417 0.3065 0.89780
0.0621 0.3065 0.94869
0.0825 0.3065 0.95320
0.1028 0.3065 0.92973
0.1232 0.3065 0.88841
0.1436 0.3065 0.83565
0.1639 0.3065 0.77584
0.1843 0.3065 0.71210
0.2047 0.3065 0.64676
0.2250 0.3065 0.58155
0.2454 0.3065 0.51780
0.2658 0.3065 0.45649
0.2861 0.3065 0.39836
0.3065 0.3065 0.34396
0.3269 0.3065 0.29366
0.3472 0.3065 0.24768
0.3676 0.3065 0.20615
0.3880 0.3065 0.16909
0.4083 0.3065 0.13645
0.4287 0.3065 0.10809
0.4491 0.3065 0.08383
0.4694 0.3065 0.06343
0.4898 0.3065 0.04662
0.5102 0.3065 0.03309
0.5306 0.3065 0.02249
0.5509 0.3065 0.01448
0.5713 0.3065 0.00868
0.5917 0.3065 0.00473
0.6120 0.3065 0.00224
0.6324 0.3065 0.00085
0.6528 0.3065 0.00022
0.6731 0.3065 0.00002
0.6935 0.3065 0.00000
0.7139 0.3065 0.00000
0.7342 0.3065 0.00000
0.7546 0.3065 0.00000
0.7750 0.3065 0.00000
0.7953 0.3065 0.00000
0.8157 0.3065 0.00000
0.8361 0.3065 0.00000
0.8564 0.3065 0.00000
0.8768 0.3065 0.00000
0.8972 0.3065 0.00000
0.9175 0.3065 0.00000
0.9379 0.3065 0.00000
0.9583 0.3065 0.00000
0.9786 0.3065 0.00000
0.9990 0.3065 0.00000
0.0010 0.3269 0.23279
0.0214 0.3269 0.73864
0.0417 0.3269 0.87293
0.0621 0.3269 0.91912
0.0825 0.3269 0.92000
0.1028 0.3269 0.89371
0.1232 0.3269 0.85028
0.1436 0.3269 0.79605
0.1639 0.3269 0.73534
0.1843 0.3269 0.67125
0.2047 0.3269 0.60605
0.2250 0.3269 0.54144
0.2454 0.3269 0.47869
0.2658 0.3269 0.41875
0.2861 0.3269 0.36232
0.3065 0.3269 0.30990
0.3269 0.3269 0.26179
0.3472 0.3269 0.21821
0.3676 0.3269 0.17921
0.3880 0.3269 0.14478
0.4083 0.3269 0.11480
0.4287 0.3269 0.08912
0.4491 0.3269 0.06749
0.4694 0.3269 0.04964
0.4898 0.3269 0.03526
0.5102 0.3269 0.02398
0.5306 0.3269 0.01545
0.5509 0.3269 0.00927
0.5713 0.3269 0.00505
0.5917 0.3269 0.00239
0.6120 0.3269 0.00091
0.6324 0.3269 0.00023
0.6528 0.3269 0.00002
0.6731 0.3269 0.00000
0.6935 0.3269 0.00000
0.7139 0.3269 0.00000
0.7342 0.3269 0.00000
0.7546 0.3269 0.00000
0.7750 0.3269 0.00000
0.7953 0.3269 0.00000
0.8157 0.3269 0.00000
0.8361 0.3269 0.00000
0.8564 0.3269 0.00000
0.8768 0.3269 0.00000
0.8972 0.3269 0.00000
0.9175 0.3269 0.00000
0.9379 0.3269 0.00000
0.9583 0.3269 0.00000
0.9786 0.3269 0.00000
0.9990 0.3269 0.00000
0.0010 0.3472 0.22600
0.0214 0.3472 0.71469
0.0417 0.3472 0.84163
0.0621 0.3472 0.88281
0.0825 0.3472 0.88008
0.1028 0.3472 0.85121
0.1232 0.3472 0.80605
0.1436 0.3472 0.75084
0.1639 0.3472 0.68980
0.1843 0.3472 0.62595
0.2047 0.3472 0.56151
0.2250 0.3472 0.49812
0.2454 0.3472 0.43699
0.2658 0.3472 0.37902
0.2861 0.3472 0.32486
0.3065 0.3472 0.27493
0.3269 0.3472 0.22953
0.3472 0.3472 0.18877
0.3676 0.3472 0.15270
0.3880 0.3472 0.12122
0.4083 0.3472 0.09420
0.4287 0.3472 0.07140
0.4491 0.3472 0.05256
0.4694 0.3472 0.03736
0.4898 0.3472 0.02543
0.5102 0.3472 0.01639
0.5306 0.3472 0.00984
0.5509 0.3472 0.00536
0.5713 0.3472 0.00254
0.5917 0.3472 0.00097
0.6120 0.3472 0.00025
0.6324 0.3472 0.00002
0.6528 0.3472 0.00000
0.6731 0.3472 0.00000
0.6935 0.3472 0.00000
0.7139 0.3472 0.00000
0.7342 0.3472 0.00000
0.7546 0.3472 0.00000
0.7750 0.3472 0.00000
0.7953 0.3472 0.00000
0.8157 0.3472 0.00000
0.8361 0.3472 0.00000
0.8564 0.3472 0.00000
0.8768 0.3472 0.00000
0.8972 0.3472 0.00000
0.9175 0.3472 0.00000
0.9379 0.3472 0.00000
0.9583 0.3472 0.00000
0.9786 0.3472 0.00000
0.9990 0.3472 0.00000
0.0010 0.3676 0.21773
0.0214 0.3676 0.68611
0.0417 0.3676 0.80491
0.0621 0.3676 0.84088
0.0825 0.3676 0.83463
0.1028 0.3676 0.80347
0.1232 0.3676 0.75701
0.1436 0.3676 0.70131
0.1639 0.3676 0.64049
0.1843 0.3676 0.57746
0.2047 0.3676 0.51437
0.2250 0.3676 0.45278
0.2454 0.3676 0.39383
0.2658 0.3676 0.33837
0.2861 0.3676 0.28697
0.3065 0.3676 0.24001
0.3269 0.3676 0.19771
0.3472 0.3676 0.16015
0.3676 0.3676 0.12730
0.3880 0.3676 0.09904
0.4083 0.3676 0.07515
0.4287 0.3676 0.05537
0.4491 0.3676 0.03939
0.4694 0.3676 0.02683
0.4898 0.3676 0.01731
0.5102 0.3676 0.01040
0.5306 0.3676 0.00567
0.5509 0.3676 0.00269
0.5713 0.3676 0.00102
0.5917 0.3676 0.00026
0.6120 0.3676 0.00002
0.6324 0.3676 0.00000
0.6528 0.3676 0.00000
0.6731 0.3676 0.00000
0.6935 0.3676 0.00000
0.7139 0.3676 0.00000
0.7342 0.3676 0.00000
0.7546 0.3676 0.00000
0.7750 0.3676 0.00000
0.7953 0.3676 0.00000
0.8157 0.3676 0.00000
0.8361 0.3676 0.00000
0.8564 0.3676 0.00000
0.8768 0.3676 0.00000
0.8972 0.3676 0.00000
0.9175 0.3676 0.00000
0.9379 0.3676 0.00000
0.9583 0.3676 0.00000
0.9786 0.3676 0.00000
0.9990 0.3676 0.00000
0.0010 0.3880 0.20822
0.0214 0.3880 0.65366
0.0417 0.3880 0.76374
0.0621 0.3880 0.79440
0.0825 0.3880 0.78480
0.1028 0.3880 0.75170
0.1232 0.3880 0.70437
0.1436 0.3880 0.64869
0.1639 0.3880 0.58861
0.1843 0.3880 0.52696
0.2047 0.3880 0.46576
0.2250 0.3880 0.40650
0.2454 0.3880 0.35025
0.2658 0.3880 0.29776
0.2861 0.3880 0.24956
0.3065 0.3880 0.20595
0.3269 0.3880 0.16709
0.3472 0.3880 0.13301
0.3676 0.3880 0.10361
0.3880 0.3880 0.07871
0.4083 0.3880 0.05805
0.4287 0.3880 0.04133
0.4491 0.3880 0.02818
0.4694 0.3880 0.01819
0.4898 0.3880 0.01094
0.5102 0.3880 0.00597
0.5306 0.3880 0.00283
0.5509 0.3880 0.00108
0.5713 0.3880 0.00027
0.5917 0.3880 0.00003
0.6120 0.3880 0.00000
0.6324 0.3880 0.00000
0.6528 0.3880 0.00000
0.6731 0.3880 0.00000
0.6935 0.3880 0.00000
0.7139 0.3880 0.00000
0.7342 0.3880 0.00000
0.7546 0.3880 0.00000
0.7750 0.3880 0.00000
0.7953 0.3880 0.00000
0.8157 0.3880 0.00000
0.8361 0.3880 0.00000
0.8564 0.3880 0.00000
0.8768 0.3880 0.00000
0.8972 0.3880 0.00000
0.9175 0.3880 0.00000
0.9379 0.3880 0.00000
0.9583 0.3880 0.00000
0.9786 0.3880 0.00000
0.9990 0.3880 0.00000
0.0010 0.4083 0.19769
0.0214 0.4083 0.61810
0.0417 0.4083 0.71904
0.0621 0.4083 0.74441
0.0825 0.4083 0.73171
0.1028 0.4083 0.69702
0.1232 0.4083 0.64928
0.1436 0.4083 0.59410
0.1639 0.4083 0.53528
0.1843 0.4083 0.47552
0.2047 0.4083 0.41672
0.2250 0.4083 0.36027
0.2454 0.4083 0.30715
0.2658 0.4083 0.25805
0.2861 0.4083 0.21341
0.3065 0.4083 0.17346
0.3269 0.4083 0.13830
0.3472 0.4083 0.10788
0.3676 0.4083 0.08205
0.3880 0.4083 0.06059
0.4083 0.4083 0.04319
0.4287 0.4083 0.02947
0.4491 0.4083 0.01904
0.4694 0.4083 0.01146
0.4898 0.4083 0.00626
0.5102 0.4083 0.00297
0.5306 0.4083 0.00113
0.5509 0.4083 0.00029
0.5713 0.4083 0.00003
0.5917 0.4083 0.00000
0.6120 0.4083 0.00000
0.6324 0.4083 0.00000
0.6528 0.4083 0.00000
0.6731 0.4083 0.00000
0.6935 0.4083 0.00000
0.7139 0.4083 0.00000
0.7342 0.4083 0.00000
0.7546 0.4083 0.00000
0.7750 0.4083 0.00000
0.7953 0.4083 0.00000
0.8157 0.4083 0.00000
0.8361 0.4083 0.00000
0.8564 0.4083 0.00000
0.8768 0.4083 0.00000
0.8972 0.4083 0.00000
0.9175 0.4083 0.00000
0.9379 0.4083 0.00000
0.9583 0.4083 0.00000
0.9786 0.4083 0.00000
0.9990 0.4083 0.00000
0.0010 0.4287 0.18636
0.0214 0.4287 0.58012
0.0417 0.4287 0.67170
0.0621 0.4287 0.69189
0.0825 0.4287 0.67638
0.1028 0.4287 0.64051
0.1232 0.4287 0.59279
0.1436 0.4287 0.53860
0.1639 0.4287 0.48153
0.1843 0.4287 0.42412
0.2047 0.4287 0.36818
0.2250 0.4287 0.31496
0.2454 0.4287 0.26537
0.2658 0.4287 0.21999
0.2861 0.4287 0.17918
0.3065 0.4287 0.14312
0.3269 0.4287 0.11182
0.3472 0.4287 0.08517
0.3676 0.4287 0.06297
0.3880 0.4287 0.04493
0.4083 0.4287 0.03070
0.4287 0.4287 0.01985
0.4491 0.4287 0.01195
0.4694 0.4287 0.00653
0.4898 0.4287 0.00310
0.5102 0.4287 0.00118
0.5306 0.4287 0.00030
0.5509 0.4287 0.00003
0.5713 0.4287 0.00000
0.5917 0.4287 0.00000
0.6120 0.4287 0.00000
0.6324 0.4287 0.00000
0.6528 0.4287 0.00000
0.6731 0.4287 0.00000
0.6935 0.4287 0.00000
0.7139 0.4287 0.00000
0.7342 0.4287 0.00000
0.7546 0.4287 0.00000
0.7750 0.4287 0.00000
0.7953 0.4287 0.00000
0.8157 0.4287 0.00000
0.8361 0.4287 0.00000
0.8564 0.4287 0.00000
0.8768 0.4287 0.00000
0.8972 0.4287 0.00000
0.9175 0.4287 0.00000
0.9379 0.4287 0.00000
0.9583 0.4287 0.00000
0.9786 0.4287 0.00000
0.9990 0.4287 0.00000
0.0010 0.4491 0.17441
0.0214 0.4491 0.54040
0.0417 0.4491 0.62256
0.0621 0.4491 0.63777
0.0825 0.4491 0.61979
0.1028 0.4491 0.58314
0.1232 0.4491 0.53590
0.1436 0.4491 0.48314
0.1639 0.4491 0.42828
0.1843 0.4491 0.37367
0.2047 0.4491 0.32097
0.2250 0.4491 0.27135
0.2454 0.4491 0.22558
0.2658 0.4491 0.18419
0.2861 0.4491 0.14742
0.3065 0.4491 0.11539
0.3269 0.4491 0.08803
0.3472 0.4491 0.06518
0.3676 0.4491 0.04657
0.3880 0.4491 0.03185
0.4083 0.4491 0.02062
0.4287 0.4491 0.01243
0.4491 0.4491 0.00680
0.4694 0.4491 0.00323
0.4898 0.4491 0.00123
0.5102 0.4491 0.00031
0.5306 0.4491 0.00003
0.5509 0.4491 0.00000
0.5713 0.4491 0.00000
0.5917 0.4491 0.00000
0.6120 0.4491 0.00000
0.6324 0.4491 0.00000
0.6528 0.4491 0.00000
0.6731 0.4491 0.00000
0.6935 0.4491 0.00000
0.7139 0.4491 0.00000
0.7342 0.4491 0.00000
0.7546 0.4491 0.00000
0.7750 0.4491 0.00000
0.7953 0.4491 0.00000
0.8157 0.4491 0.00000
0.8361 0.4491 0.00000
0.8564 0.4491 0.00000
0.8768 0.4491 0.00000
0.8972 0.4491 0.00000
0.9175 0.4491 0.00000
0.9379 0.4491 0.00000
0.9583 0.4491 0.00000
0.9786 0.4491 0.00000
0.9990 0.4491 0.00000
0.0010 0.4694 0.16205
0.0214 0.4694 0.49957
0.0417 0.4694 0.57239
0.0621 0.4694 0.58291
0.0825 0.4694 0.56283
0.1028 0.4694 0.52582
0.1232 0.4694 0.47949
0.1436 0.4694 0.42861
0.1639 0.4694 0.37636
0.1843 0.4694 0.32492
0.2047 0.4694 0.27581
0.2250 0.4694 0.23008
0.2454 0.4694 0.18839
0.2658 0.4694 0.15115
0.2861 0.4694 0.11856
0.3065 0.4694 0.09062
0.3269 0.4694 0.06720
0.3472 0.4694 0.04808
0.3676 0.4694 0.03292
0.3880 0.4694 0.02134
0.4083 0.4694 0.01287
0.4287 0.4694 0.00705
0.4491 0.4694 0.00335
0.4694 0.4694 0.00128
0.4898 0.4694 0.00033
0.5102 0.4694 0.00003
0.5306 0.4694 0.00000
0.5509 0.4694 0.00000
0.5713 0.4694 0.00000
0.5917 0.4694 0.00000
0.6120 0.4694 0.00000
0.6324 0.4694 0.00000
0.6528 0.4694 0.00000
0.6731 0.4694 0.00000
0.6935 0.4694 0.00000
0.7139 0.4694 0.00000
0.7342 0.4694 0.00000
0.7546 0.4694 0.00000
0.7750 0.4694 0.00000
0.7953 0.4694 0.00000
0.8157 0.4694 0.00000
0.8361 0.4694 0.00000
0.8564 0.4694 0.00000
0.8768 0.4694 0.00000
0.8972 0.4694 0.00000
0.9175 0.4694 0.00000
0.9379 0.4694 0.00000
0.9583 0.4694 0.00000
0.9786 0.4694 0.00000
0.9990 0.4694 0.00000
0.0010 0.4898 0.14946
0.0214 0.4898 0.45824
0.0417 0.4898 0.52193
0.0621 0.4898 0.52810
0.0825 0.4898 0.50631
0.1028 0.4898 0.46937
0.1232 0.4898 0.42437
0.1436 0.4898 0.37577
0.1639 0.4898 0.32649
0.1843 0.4898 0.27855
0.2047 0.4898 0.23331
0.2250 0.4898 0.19169
0.2454 0.4898 0.15424
0.2658 0.4898 0.12127
0.2861 0.4898 0.09288
0.3065 0.4898 0.06901
0.3269 0.4898 0.04945
0.3472 0.4898 0.03391
0.3676 0.4898 0.02201
0.3880 0.4898 0.01329
0.4083 0.4898 0.00728
0.4287 0.4898 0.00347
0.4491 0.4898 0.00132
0.4694 0.4898 0.00034
0.4898 0.4898 0.00003
0.5102 0.4898 0.00000
0.5306 0.4898 0.00000
0.5509 0.4898 0.00000
0.5713 0.4898 0.00000
0.5917 0.4898 0.00000
0.6120 0.4898 0.00000
0.6324 0.4898 0.00000
0.6528 0.4898 0.00000
0.6731 0.4898 0.00000
0.6935 0.4898 0.00000
0.7139 0.4898 0.00000
0.7342 0.4898 0.00000
0.7546 0.4898 0.00000
0.7750 0.4898 0.00000
0.7953 0.4898 0.00000
0.8157 0.4898 0.00000
0.8361 0.4898 0.00000
0.8564 0.4898 0.00000
0.8768 0.4898 0.00000
0.8972 0.4898 0.00000
0.9175 0.4898 0.00000
0.9379 0.4898 0.00000
0.9583 0.4898 0.00000
0.9786 0.4898 0.00000
0.9990 0.4898 0.00000
0.0010 0.5102 0.13680
0.0214 0.5102 0.41694
0.0417 0.5102 0.47182
0.0621 0.5102 0.47404
0.0825 0.5102 0.45098
0.1028 0.5102 0.41452
0.1232 0.5102 0.37125
0.1436 0.5102 0.32527
0.1639 0.5102 0.27929
0.1843 0.5102 0.23512
0.2047 0.5102 0.19397
0.2250 0.5102 0.15660
0.2454 0.5102 0.12348
0.2658 0.5102 0.09480
0.2861 0.5102 0.07058
0.3065 0.5102 0.05067
0.3269 0.5102 0.03480
0.3472 0.5102 0.02262
0.3676 0.5102 0.01368
0.3880 0.5102 0.00750
0.4083 0.5102 0.00358
0.4287 0.5102 0.00137
0.4491 0.5102 0.00035
0.4694 0.5102 0.00003
0.4898 0.5102 0.00000
0.5102 0.5102 0.00000
0.5306 0.5102 0.00000
0.5509 0.5102 0.00000
0.5713 0.5102 0.00000
0.5917 0.5102 0.00000
0.6120 0.5102 0.00000
0.6324 0.5102 0.00000
0.6528 0.5102 0.00000
0.6731 0.5102 0.00000
0.6935 0.5102 0.00000
0.7139 0.5102 0.00000
0.7342 0.5102 0.00000
0.7546 0.5102 0.00000
0.7750 0.5102 0.00000
0.7953 0.5102 0.00000
0.8157 0.5102 0.00000
0.8361 0.5102 0.00000
0.8564 0.5102 0.00000
0.8768 0.5102 0.00000
0.8972 0.5102 0.00000
0.9175 0.5102 0.00000
0.9379 0.5102 0.00000
0.9583 0.5102 0.00000
0.9786 0.5102 0.00000
0.9990 0.5102 0.00000
0.0010 0.5306 0.12422
0.0214 0.5306 0.37616
0.0417 0.5306 0.42269
0.0621 0.5306 0.42140
0.0825 0.5306 0.39749
0.1028 0.5306 0.36190
0.1232 0.5306 0.32072
0.1436 0.5306 0.27770
0.1639 0.5306 0.23528
0.1843 0.5306 0.19508
0.2047 0.5306 0.15815
0.2250 0.5306 0.12512
0.2454 0.5306 0.09634
0.2658 0.5306 0.07190
0.2861 0.5306 0.05172
0.3065 0.5306 0.03559
0.3269 0.5306 0.02317
0.3472 0.5306 0.01403
0.3676 0.5306 0.00771
0.3880 0.5306 0.00368
0.4083 0.5306 0.00141
0.4287 0.5306 0.00036
0.4491 0.5306 0.00003
0.4694 0.5306 0.00000
0.4898 0.5306 0.00000
0.5102 0.5306 0.00000
0.5306 0.5306 0.00000
0.5509 0.5306 0.00000
0.5713 0.5306 0.00000
0.5917 0.5306 0.00000
0.6120 0.5306 0.00000
0.6324 0.5306 0.00000
0.6528 0.5306 0.00000
0.6731 0.5306 0.00000
0.6935 0.5306 0.00000
0.7139 0.5306 0.00000
0.7342 0.5306 0.00000
0.7546 0.5306 0.00000
0.7750 0.5306 0.00000
0.7953 0.5306 0.00000
0.8157 0.5306 0.00000
0.8361 0.5306 0.00000
0.8564 0.5306 0.00000
0.8768 0.5306 0.00000
0.8972 0.5306 0.00000
0.9175 0.5306 0.00000
0.9379 0.5306 0.00000
0.9583 0.5306 0.00000
0.9786 0.5306 0.00000
0.9990 0.5306 0.00000
0.0010 0.5509 0.11187
0.0214 0.5509 0.33637
0.0417 0.5509 0.37506
0.0621 0.5509 0.37073
0.0825 0.5509 0.34640
0.1028 0.5509 0.31208
0.1232 0.5509 0.27331
0.1436 0.5509 0.23351
0.1639 0.5509 0.19485
0.1843 0.5509 0.15876
0.2047 0.5509 0.12612
0.2250 0.5509 0.09744
0.2454 0.5509 0.07293
0.2658 0.5509 0.05259
0.2861 0.5509 0.03626
0.3065 0.5509 0.02365
0.3269 0.5509 0.01434
0.3472 0.5509 0.00789
0.3676 0.5509 0.00377
0.3880 0.5509 0.00144
0.4083 0.5509 0.00037
0.4287 0.5509 0.00004
0.4491 0.5509 0.00000
0.4694 0.5509 0.00000
0.4898 0.5509 0.00000
0.5102 0.5509 0.00000
0.5306 0.5509 0.00000
0.5509 0.5509 0.00000
0.5713 0.5509 0.00000
0.5917 0.5509 0.00000
0.6120 0.5509 0.00000
0.6324 0.5509 0.00000
0.6528 0.5509 0.00000
0.6731 0.5509 0.00000
0.6935 0.5509 0.00000
0.7139 0.5509 0.00000
0.7342 0.5509 0.00000
0.7546 0.5509 0.00000
0.7750 0.5509 0.00000
0.7953 0.5509 0.00000
0.8157 0.5509 0.00000
0.8361 0.5509 0.00000
0.8564 0.5509 0.00000
0.8768 0.5509 0.00000
0.8972 0.5509 0.00000
0.9175 0.5509 0.00000
0.9379 0.5509 0.00000
0.9583 0.5509 0.00000
0.9786 0.5509 0.00000
0.9990 0.5509 0.00000
0.0010 0.5713 0.09986
0.0214 0.5713 0.29796
0.0417 0.5713 0.32940
0.0621 0.5713 0.32253
0.0825 0.5713 0.29819
0.1028 0.5713 0.26549
0.1232 0.5713 0.22942
0.1436 0.5713 0.19305
0.1639 0.5713 0.15831
0.1843 0.5713 0.12640
0.2047 0.5713 0.09805
0.2250 0.5713 0.07364
0.2454 0.5713 0.05325
0.2658 0.5713 0.03681
0.2861 0.5713 0.02405
0.3065 0.5713 0.01462
0.3269 0.5713 0.00805
0.3472 0.5713 0.00385
0.3676 0.5713 0.00148
0.3880 0.5713 0.00038
0.4083 0.5713 0.00004
0.4287 0.5713 0.00000
0.4491 0.5713 0.00000
0.4694 0.5713 0.00000
0.4898 0.5713 0.00000
0.5102 0.5713 0.00000
0.5306 0.5713 0.00000
0.5509 0.5713 0.00000
0.5713 0.5713 0.00000
0.5917 0.5713 0.00000
0.6120 0.5713 0.00000
0.6324 0.5713 0.00000
0.6528 0.5713 0.00000
0.6731 0.5713 0.00000
0.6935 0.5713 0.00000
0.7139 0.5713 0.00000
0.7342 0.5713 0.00000
0.7546 0.5713 0.00000
0.7750 0.5713 0.00000
0.7953 0.5713 0.00000
0.8157 0.5713 0.00000
0.8361 0.5713 0.00000
0.8564 0.5713 0.00000
0.8768 0.5713 0.00000
0.8972 0.5713 0.00000
0.9175 0.5713 0.00000
0.9379 0.5713 0.00000
0.9583 0.5713 0.00000
0.9786 0.5713 0.00000
0.9990 0.5713 0.00000
0.0010 0.5917 0.08832
0.0214 0.5917 0.26127
0.0417 0.5917 0.28611
0.0621 0.5917 0.27721
0.0825 0.5917 0.25328
0.1028 0.5917 0.22251
0.1232 0.5917 0.18938
0.1436 0.5917 0.15660
0.1639 0.5917 0.12584
0.1843 0.5917 0.09811
0.2047 0.5917 0.07398
0.2250 0.5917 0.05369
0.2454 0.5917 0.03721
0.2658 0.5917 0.02438
0.2861 0.5917 0.01484
0.3065 0.5917 0.00819
0.3269 0.5917 0.00393
0.3472 0.5917 0.00151
0.3676 0.5917 0.00039
0.3880 0.5917 0.00004
0.4083 0.5917 0.00000
0.4287 0.5917 0.00000
0.4491 0.5917 0.00000
0.4694 0.5917 0.00000
0.4898 0.5917 0.00000
0.5102 0.5917 0.00000
0.5306 0.5917 0.00000
0.5509 0.5917 0.00000
0.5713 0.5917 0.00000
0.5917 0.5917 0.00000
0.6120 0.5917 0.00000
0.6324 0.5917 0.00000
0.6528 0.5917 0.00000
0.6731 0.5917 0.00000
0.6935 0.5917 0.00000
0.7139 0.5917 0.00000
0.7342 0.5917 0.00000
0.7546 0.5917 0.00000
0.7750 0.5917 0.00000
0.7953 0.5917 0.00000
0.8157 0.5917 0.00000
0.8361 0.5917 0.00000
0.8564 0.5917 0.00000
0.8768 0.5917 0.00000
0.8972 0.5917 0.00000
0.9175 0.5917 0.00000
0.9379 0.5917 0.00000
0.9583 0.5917 0.00000
0.9786 0.5917 0.00000
0.9990 0.5917 0.00000
0.0010 0.6120 0.07733
0.0214 0.6120 0.22660
0.0417 0.6120 0.24555
0.0621 0.6120 0.23510
0.0825 0.6120 0.21196
0.1028 0.6120 0.18339
0.1232 0.6120 0.15339
0.1436 0.6120 0.12429
0.1639 0.6120 0.09753
0.1843 0.6120 0.07392
0.2047 0.6120 0.05386
0.2250 0.6120 0.03746
0.2454 0.6120 0.02461
0.2658 0.6120 0.01502
0.2861 0.6120 0.00831
0.3065 0.6120 0.00399
0.3269 0.6120 0.00153
0.3472 0.6120 0.00039
0.3676 0.6120 0.00004
0.3880 0.6120 0.00000
0.4083 0.6120 0.00000
0.4287 0.6120 0.00000
0.4491 0.6120 0.00000
0.4694 0.6120 0.00000
0.4898 0.6120 0.00000
0.5102 0.6120 0.00000
0.5306 0.6120 0.00000
0.5509 0.6120 0.00000
0.5713 0.6120 0.00000
0.5917 0.6120 0.00000
0.6120 0.6120 0.00000
0.6324 0.6120 0.00000
0.6528 0.6120 0.00000
0.6731 0.6120 0.00000
0.6935 0.6120 0.00000
0.7139 0.6120 0.00000
0.7342 0.6120 0.00000
0.7546 0.6120 0.00000
0.7750 0.6120 0.00000
0.7953 0.6120 0.00000
0.8157 0.6120 0.00000
0.8361 0.6120 0.00000
0.8564 0.6120 0.00000
0.8768 0.6120 0.00000
0.8972 0.6120 0.00000
0.9175 0.6120 0.00000
0.9379 0.6120 0.00000
0.9583 0.6120 0.00000
0.9786 0.6120 0.00000
0.9990 0.6120 0.00000
0.0010 0.6324 0.06698
0.0214 0.6324 0.19420
0.0417 0.6324 0.20796
0.0621 0.6324 0.19648
0.0825 0.6324 0.17446
0.1028 0.6324 0.14834
0.1232 0.6324 0.12158
0.1436 0.6324 0.09620
0.1639 0.6324 0.07338
0.1843 0.6324 0.05374
0.2047 0.6324 0.03753
0.2250 0.6324 0.02473
0.2454 0.6324 0.01514
0.2658 0.6324 0.00840
0.2861 0.6324 0.00404
0.3065 0.6324 0.00156
0.3269 0.6324 0.00040
0.3472 0.6324 0.00004
0.3676 0.6324 0.00000
0.3880 0.6324 0.00000
0.4083 0.6324 0.00000
0.4287 0.6324 0.00000
0.4491 0.6324 0.00000
0.4694 0.6324 0.00000
0.4898 0.6324 0.00000
0.5102 0.6324 0.00000
0.5306 0.6324 0.00000
0.5509 0.6324 0.00000
0.5713 0.6324 0.00000
0.5917 0.6324 0.00000
0.6120 0.6324 0.00000
0.6324 0.6324 0.00000
0.6528 0.6324 0.00000
0.6731 0.6324 0.00000
0.6935 0.6324 0.00000
0.7139 0.6324 0.00000
0.7342 0.6324 0.00000
0.7546 0.6324 0.00000
0.7750 0.6324 0.00000
0.7953 0.6324 0.00000
0.8157 0.6324 0.00000
0.8361 0.6324 0.00000
0.8564 0.6324 0.00000
0.8768 0.6324 0.00000
0.8972 0.6324 0.00000
0.9175 0.6324 0.00000
0.9379 0.6324 0.00000
0.9583 0.6324 0.00000
0.9786 0.6324 0.00000
0.9990 0.6324 0.00000
0.0010 0.6528 0.05733
0.0214 0.6528 0.16427
0.0417 0.6528 0.17357
0.0621 0.6528 0.16151
0.0825 0.6528 0.14093
0.1028 0.6528 0.11742
0.1232 0.6528 0.09398
0.1436 0.6528 0.07228
0.1639 0.6528 0.05327
0.1843 0.6528 0.03739
0.2047 0.6528 0.02475
0.2250 0.6528 0.01520
0.2454 0.6528 0.00845
0.2658 0.6528 0.00408
0.2861 0.6528 0.00157
0.3065 0.6528 0.00041
0.3269 0.6528 0.00004
0.3472 0.6528 0.00000
0.3676 0.6528 0.00000
0.3880 0.6528 0.00000
0.4083 0.6528 0.00000
0.4287 0.6528 0.00000
0.4491 0.6528 0.00000
0.4694 0.6528 0.00000
0.4898 0.6528 0.00000
0.5102 0.6528 0.00000
0.5306 0.6528 0.00000
0.5509 0.6528 0.00000
0.5713 0.6528 0.00000
0.5917 0.6528 0.00000
0.6120 0.6528 0.00000
0.6324 0.6528 0.00000
0.6528 0.6528 0.00000
0.6731 0.6528 0.00000
0.6935 0.6528 0.00000
0.7139 0.6528 0.00000
0.7342 0.6528 0.00000
0.7546 0.6528 0.00000
0.7750 0.6528 0.00000
0.7953 0.6528 0.00000
0.8157 0.6528 0.00000
0.8361 0.6528 0.00000
0.8564 0.6528 0.00000
0.8768 0.6528 0.00000
0.8972 0.6528 0.00000
0.9175 0.6528 0.00000
0.9379 0.6528 0.00000
0.9583 0.6528 0.00000
0.9786 0.6528 0.00000
0.9990 0.6528 0.00000
0.0010 0.6731 0.04843
0.0214 0.6731 0.13693
0.0417 0.6731 0.14251
0.0621 0.6731 0.13031
0.0825 0.6731 0.11142
0.1028 0.6731 0.09065
0.1232 0.6731 0.07053
0.1436 0.6731 0.05242
0.1639 0.6731 0.03703
0.1843 0.6731 0.02463
0.2047 0.6731 0.01519
0.2250 0.6731 0.00848
0.2454 0.6731 0.00410
0.2658 0.6731 0.00159
0.2861 0.6731 0.00041
0.3065 0.6731 0.00004
0.3269 0.6731 0.00000
0.3472 0.6731 0.00000
0.3676 0.6731 0.00000
0.3880 0.6731 0.00000
0.4083 0.6731 0.00000
0.4287 0.6731 0.00000
0.4491 0.6731 0.00000
0.4694 0.6731 0.00000
0.4898 0.6731 0.00000
0.5102 0.6731 0.00000
0.5306 0.6731 0.00000
0.5509 0.6731 0.00000
0.5713 0.6731 0.00000
0.5917 0.6731 0.00000
0.6120 0.6731 0.00000
0.6324 0.6731 0.00000
0.6528 0.6731 0.00000
0.6731 0.6731 0.00000
0.6935 0.6731 0.00000
0.7139 0.6731 0.00000
0.7342 0.6731 0.00000
0.7546 0.6731 0.00000
0.7750 0.6731 0.00000
0.7953 0.6731 0.00000
0.8157 0.6731 0.00000
0.8361 0.6731 0.00000
0.8564 0.6731 0.00000
0.8768 0.6731 0.00000
0.8972 0.6731 0.00000
0.9175 0.6731 0.00000
0.9379 0.6731 0.00000
0.9583 0.6731 0.00000
0.9786 0.6731 0.00000
0.9990 0.6731 0.00000
0.0010 0.6935 0.04032
0.0214 0.6935 0.11230
0.0417 0.6935 0.11484
0.0621 0.6935 0.10291
0.0825 0.6935 0.08592
0.1028 0.6935 0.06796
0.1232 0.6935 0.05108
0.1436 0.6935 0.03639
0.1639 0.6935 0.02436
0.1843 0.6935 0.01510
0.2047 0.6935 0.00846
0.2250 0.6935 0.00411
0.2454 0.6935 0.00159
0.2658 0.6935 0.00041
0.2861 0.6935 0.00004
0.3065 0.6935 0.00000
0.3269 0.6935 0.00000
0.3472 0.6935 0.00000
0.3676 0.6935 0.00000
0.3880 0.6935 0.00000
0.4083 0.6935 0.00000
0.4287 0.6935 0.00000
0.4491 0.6935 0.00000
0.4694 0.6935 0.00000
0.4898 0.6935 0.00000
0.5102 0.6935 0.00000
0.5306 0.6935 0.00000
0.5509 0.6935 0.00000
0.5713 0.6935 0.00000
0.5917 0.6935 0.00000
0.6120 0.6935 0.00000
0.6324 0.6935 0.00000
0.6528 0.6935 0.00000
0.6731 0.6935 0.00000
0.6935 0.6935 0.00000
0.7139 0.6935 0.00000
0.7342 0.6935 0.00000
0.7546 0.6935 0.00000
0.7750 0.6935 0.00000
0.7953 0.6935 0.00000
0.8157 0.6935 0.00000
0.8361 0.6935 0.00000
0.8564 0.6935 0.00000
0.8768 0.6935 0.00000
0.8972 0.6935 0.00000
0.9175 0.6935 0.00000
0.9379 0.6935 0.00000
0.9583 0.6935 0.00000
0.9786 0.6935 0.00000
0.9990 0.6935 0.00000
0.0010 0.7139 0.03303
0.0214 0.7139 0.09040
0.0417 0.7139 0.09060
0.0621 0.7139 0.07927
0.0825 0.7139 0.06434
0.1028 0.7139 0.04917
0.1232 0.7139 0.03543
0.1436 0.7139 0.02392
0.1639 0.7139 0.01492
0.1843 0.7139 0.00840
0.2047 0.7139 0.00410
0.2250 0.7139 0.00159
0.2454 0.7139 0.00041
0.2658 0.7139 0.00004
0.2861 0.7139 0.00000
0.3065 0.7139 0.00000
0.3269 0.7139 0.00000
0.3472 0.7139 0.00000
0.3676 0.7139 0.00000
0.3880 0.7139 0.00000
0.4083 0.7139 0.00000
0.4287 0.7139 0.00000
0.4491 0.7139 0.00000
0.4694 0.7139 0.00000
0.4898 0.7139 0.00000
0.5102 0.7139 0.00000
0.5306 0.7139 0.00000
0.5509 0.7139 0.00000
0.5713 0.7139 0.00000
0.5917 0.7139 0.00000
0.6120 0.7139 0.00000
0.6324 0.7139 0.00000
0.6528 0.7139 0.00000
0.6731 0.7139 0.00000
0.6935 0.7139 0.00000
0.7139 0.7139 0.00000
0.7342 0.7139 0.00000
0.7546 0.7139 0.00000
0.7750 0.7139 0.00000
0.7953 0.7139 0.00000
0.8157 0.7139 0.00000
0.8361 0.7139 0.00000
0.8564 0.7139 0.00000
0.8768 0.7139 0.00000
0.8972 0.7139 0.00000
0.9175 0.7139 0.00000
0.9379 0.7139 0.00000
0.9583 0.7139 0.00000
0.9786 0.7139 0.00000
0.9990 0.7139 0.00000
0.0010 0.7342 0.02657
0.0214 0.7342 0.07124
0.0417 0.7342 0.06972
0.0621 0.7342 0.05930
0.0825 0.7342 0.04651
0.1028 0.7342 0.03406
0.1232 0.7342 0.02326
0.1436 0.7342 0.01463
0.1639 0.7342 0.00829
0.1843 0.7342 0.00406
0.2047 0.7342 0.00159
0.2250 0.7342 0.00041
0.2454 0.7342 0.00004
0.2658 0.7342 0.00000
0.2861 0.7342 0.00000
0.3065 0.7342 0.00000
0.3269 0.7342 0.00000
0.3472 0.7342 0.00000
0.3676 0.7342 0.00000
0.3880 0.7342 0.00000
0.4083 0.7342 0.00000
0.4287 0.7342 0.00000
0.4491 0.7342 0.00000
0.4694 0.7342 0.00000
0.4898 0.7342 0.00000
0.5102 0.7342 0.00000
0.5306 0.7342 0.00000
0.5509 0.7342 0.00000
0.5713 0.7342 0.00000
0.5917 0.7342 0.00000
0.6120 0.7342 0.00000
0.6324 0.7342 0.00000
0.6528 0.7342 0.00000
0.6731 0.7342 0.00000
0.6935 0.7342 0.00000
0.7139 0.7342 0.00000
0.7342 0.7342 0.00000
0.7546 0.7342 0.00000
0.7750 0.7342 0.00000
0.7953 0.7342 0.00000
0.8157 0.7342 0.00000
0.8361 0.7342 0.00000
0.8564 0.7342 0.00000
0.8768 0.7342 0.00000
0.8972 0.7342 0.00000
0.9175 0.7342 0.00000
0.9379 0.7342 0.00000
0.9583 0.7342 0.00000
0.9786 0.7342 0.00000
0.9990 0.7342 0.00000
0.0010 0.7546 0.02092
0.0214 0.7546 0.05477
0.0417 0.7546 0.05210
0.0621 0.7546 0.04282
0.0825 0.7546 0.03219
0.1028 0.7546 0.02234
0.1232 0.7546 0.01422
0.1436 0.7546 0.00813
0.1639 0.7546 0.00401
0.1843 0.7546 0.00157
0.2047 0.7546 0.00041
0.2250 0.7546 0.00004
0.2454 0.7546 0.00000
0.2658 0.7546 0.00000
0.2861 0.7546 0.00000
0.3065 0.7546 0.00000
0.3269 0.7546 0.00000
0.3472 0.7546 0.00000
0.3676 0.7546 0.00000
0.3880 0.7546 0.00000
0.4083 0.7546 0.00000
0.4287 0.7546 0.00000
0.4491 0.7546 0.00000
0.4694 0.7546 0.00000
0.4898 0.7546 0.00000
0.5102 0.7546 0.00000
0.5306 0.7546 0.00000
0.5509 0.7546 0.00000
0.5713 0.7546 0.00000
0.5917 0.7546 0.00000
0.6120 0.7546 0.00000
0.6324 0.7546 0.00000
0.6528 0.7546 0.00000
0.6731 0.7546 0.00000
0.6935 0.7546 0.00000
0.7139 0.7546 0.00000
0.7342 0.7546 0.00000
0.7546 0.7546 0.00000
0.7750 0.7546 0.00000
0.7953 0.7546 0.00000
0.8157 0.7546 0.00000
0.8361 0.7546 0.00000
0.8564 0.7546 0.00000
0.8768 0.7546 0.00000
0.8972 0.7546 0.00000
0.9175 0.7546 0.00000
0.9379 0.7546 0.00000
0.9583 0.7546 0.00000
0.9786 0.7546 0.00000
0.9990 0.7546 0.00000
0.0010 0.7750 0.01607
0.0214 0.7750 0.04090
0.0417 0.7750 0.03759
0.0621 0.7750 0.02961
0.0825 0.7750 0.02109
0.1028 0.7750 0.01365
0.1232 0.7750 0.00789
0.1436 0.7750 0.00392
0.1639 0.7750 0.00155
0.1843 0.7750 0.00041
0.2047 0.7750 0.00004
0.2250 0.7750 0.00000
0.2454 0.7750 0.00000
0.2658 0.7750 0.00000
0.2861 0.7750 0.00000
0.3065 0.7750 0.00000
0.3269 0.7750 0.00000
0.3472 0.7750 0.00000
0.3676 0.7750 0.00000
0.3880 0.7750 0.00000
0.4083 0.7750 0.00000
0.4287 0.7750 0.00000
0.4491 0.7750 0.00000
0.4694 0.7750 0.00000
0.4898 0.7750 0.00000
0.5102 0.7750 0.00000
0.5306 0.7750 0.00000
0.5509 0.7750 0.00000
0.5713 0.7750 0.00000
0.5917 0.7750 0.00000
0.6120 0.7750 0.00000
0.6324 0.7750 0.00000
0.6528 0.7750 0.00000
0.6731 0.7750 0.00000
0.6935 0.7750 0.00000
0.7139 0.7750 0.00000
0.7342 0.7750 0.00000
0.7546 0.7750 0.00000
0.7750 0.7750 0.00000
0.7953 0.7750 0.00000
0.8157 0.7750 0.00000
0.8361 0.7750 0.00000
0.8564 0.7750 0.00000
0.8768 0.7750 0.00000
0.8972 0.7750 0.00000
0.9175 0.7750 0.00000
0.9379 0.7750 0.00000
0.9583 0.7750 0.00000
0.9786 0.7750 0.00000
0.9990 0.7750 0.00000
0.0010 0.7953 0.01199
0.0214 0.7953 0.02948
0.0417 0.7953 0.02597
0.0621 0.7953 0.01939
0.0825 0.7953 0.01287
0.1028 0.7953 0.00756
0.1232 0.7953 0.00380
0.1436 0.7953 0.00152
0.1639 0.7953 0.00040
0.1843 0.7953 0.00004
0.2047 0.7953 0.00000
0.2250 0.7953 0.00000
0.2454 0.7953 0.00000
0.2658 0.7953 0.00000
0.2861 0.7953 0.00000
0.3065 0.7953 0.00000
0.3269 0.7953 0.00000
0.3472 0.7953 0.00000
0.3676 0.7953 0.00000
0.3880 0.7953 0.00000
0.4083 0.7953 0.00000
0.4287 0.7953 0.00000
0.4491 0.7953 0.00000
0.4694 0.7953 0.00000
0.4898 0.7953 0.00000
0.5102 0.7953 0.00000
0.5306 0.7953 0.00000
0.5509 0.7953 0.00000
0.5713 0.7953 0.00000
0.5917 0.7953 0.00000
0.6120 0.7953 0.00000
0.6324 0.7953 0.00000
0.6528 0.7953 0.00000
0.6731 0.7953 0.00000
0.6935 0.7953 0.00000
0.7139 0.7953 0.00000
0.7342 0.7953 0.00000
0.7546 0.7953 0.00000
0.7750 0.7953 0.00000
0.7953 0.7953 0.00000
0.8157 0.7953 0.00000
0.8361 0.7953 0.00000
0.8564 0.7953 0.00000
0.8768 0.7953 0.00000
0.8972 0.7953 0.00000
0.9175 0.7953 0.00000
0.9379 0.7953 0.00000
0.9583 0.7953 0.00000
0.9786 0.7953 0.00000
0.9990 0.7953 0.00000
0.0010 0.8157 0.00863
0.0214 0.8157 0.02035
0.0417 0.8157 0.01699
0.0621 0.8157 0.01182
0.0825 0.8157 0.00713
0.1028 0.8157 0.00364
0.1232 0.8157 0.00147
0.1436 0.8157 0.00039
0.1639 0.8157 0.00004
0.1843 0.8157 0.00000
0.2047 0.8157 0.00000
0.2250 0.8157 0.00000
0.2454 0.8157 0.00000
0.2658 0.8157 0.00000
0.2861 0.8157 0.00000
0.3065 0.8157 0.00000
0.3269 0.8157 0.00000
0.3472 0.8157 0.00000
0.3676 0.8157 0.00000
0.3880 0.8157 0.00000
0.4083 0.8157 0.00000
0.4287 0.8157 0.00000
0.4491 0.8157 0.00000
0.4694 0.8157 0.00000
0.4898 0.8157 0.00000
0.5102 0.8157 0.00000
0.5306 0.8157 0.00000
0.5509 0.8157 0.00000
0.5713 0.8157 0.00000
0.5917 0.8157 0.00000
0.6120 0.8157 0.00000
0.6324 0.8157 0.00000
0.6528 0.8157 0.00000
0.6731 0.8157 0.00000
0.6935 0.8157 0.00000
0.7139 0.8157 0.00000
0.7342 0.8157 0.00000
0.7546 0.8157 0.00000
0.7750 0.8157 0.00000
0.7953 0.8157 0.00000
0.8157 0.8157 0.00000
0.8361 0.8157 0.00000
0.8564 0.8157 0.00000
0.8768 0.8157 0.00000
0.8972 0.8157 0.00000
0.9175 0.8157 0.00000
0.9379 0.8157 0.00000
0.9583 0.8157 0.00000
0.9786 0.8157 0.00000
0.9990 0.8157 0.00000
0.0010 0.8361 0.00595
0.0214 0.8361 0.01330
0.0417 0.8361 0.01035
0.0621 0.8361 0.00654
0.0825 0.8361 0.00343
0.1028 0.8361 0.00141
0.1232 0.8361 0.00038
0.1436 0.8361 0.00004
0.1639 0.8361 0.00000
0.1843 0.8361 0.00000
0.2047 0.8361 0.00000
0.2250 0.8361 0.00000
0.2454 0.8361 0.00000
0.2658 0.8361 0.00000
0.2861 0.8361 0.00000
0.3065 0.8361 0.00000
0.3269 0.8361 0.00000
0.3472 0.8361 0.00000
0.3676 0.8361 0.00000
0.3880 0.8361 0.00000
0.4083 0.8361 0.00000
0.4287 0.8361 0.00000
0.4491 0.8361 0.00000
0.4694 0.8361 0.00000
0.4898 0.8361 0.00000
0.5102 0.8361 0.00000
0.5306 0.8361 0.00000
0.5509 0.8361 0.00000
0.5713 0.8361 0.00000
0.5917 0.8361 0.00000
0.6120 0.8361 0.00000
0.6324 0.8361 0.00000
0.6528 0.8361 0.00000
0.6731 0.8361 0.00000
0.6935 0.8361 0.00000
0.7139 0.8361 0.00000
0.7342 0.8361 0.00000
0.7546 0.8361 0.00000
0.7750 0.8361 0.00000
0.7953 0.8361 0.00000
0.8157 0.8361 0.00000
0.8361 0.8361 0.00000
0.8564 0.8361 0.00000
0.8768 0.8361 0.00000
0.8972 0.8361 0.00000
0.9175 0.8361 0.00000
0.9379 0.8361 0.00000
0.9583 0.8361 0.00000
0.9786 0.8361 0.00000
0.9990 0.8361 0.00000
0.0010 0.8564 0.00389
0.0214 0.8564 0.00810
0.0417 0.8564 0.00572
0.0621 0.8564 0.00315
0.0825 0.8564 0.00132
0.1028 0.8564 0.00036
0.1232 0.8564 0.00004
0.1436 0.8564 0.00000
0.1639 0.8564 0.00000
0.1843 0.8564 0.00000
0.2047 0.8564 0.00000
0.2250 0.8564 0.00000
0.2454 0.8564 0.00000
0.2658 0.8564 0.00000
0.2861 0.8564 0.00000
0.3065 0.8564 0.00000
0.3269 0.8564 0.00000
0.3472 0.8564 0.00000
0.3676 0.8564 0.00000
0.3880 0.8564 0.00000
0.4083 0.8564 0.00000
0.4287 0.8564 0.00000
0.4491 0.8564 0.00000
0.4694 0.8564 0.00000
0.4898 0.8564 0.00000
0.5102 0.8564 0.00000
0.5306 0.8564 0.00000
0.5509 0.8564 0.00000
0.5713 0.8564 0.00000
0.5917 0.8564 0.00000
0.6120 0.8564 0.00000
0.6324 0.8564 0.00000
0.6528 0.8564 0.00000
0.6731 0.8564 0.00000
0.6935 0.8564 0.00000
0.7139 0.8564 0.00000
0.7342 0.8564 0.00000
0.7546 0.8564 0.00000
0.7750 0.8564 0.00000
0.7953 0.8564 0.00000
0.8157 0.8564 0.00000
0.8361 0.8564 0.00000
0.8564 0.8564 0.00000
0.8768 0.8564 0.00000
0.8972 0.8564 0.00000
0.9175 0.8564 0.00000
0.9379 0.8564 0.00000
0.9583 0.8564 0.00000
0.9786 0.8564 0.00000
0.9990 0.8564 0.00000
0.0010 0.8768 0.00237
0.0214 0.8768 0.00448
0.0417 0.8768 0.00275
0.0621 0.8768 0.00121
0.0825 0.8768 0.00034
0.1028 0.8768 0.00004
0.1232 0.8768 0.00000
0.1436 0.8768 0.00000
0.1639 0.8768 0.00000
0.1843 0.8768 0.00000
0.2047 0.8768 0.00000
0.2250 0.8768 0.00000
0.2454 0.8768 0.00000
0.2658 0.8768 0.00000
0.2861 0.8768 0.00000
0.3065 0.8768 0.00000
0.3269 0.8768 0.00000
0.3472 0.8768 0.00000
0.3676 0.8768 0.00000
0.3880 0.8768 0.00000
0.4083 0.8768 0.00000
0.4287 0.8768 0.00000
0.4491 0.8768 0.00000
0.4694 0.8768 0.00000
0.4898 0.8768 0.00000
0.5102 0.8768 0.00000
0.5306 0.8768 0.00000
0.5509 0.8768 0.00000
0.5713 0.8768 0.00000
0.5917 0.8768 0.00000
0.6120 0.8768 0.00000
0.6324 0.8768 0.00000
0.6528 0.8768 0.00000
0.6731 0.8768 0.00000
0.6935 0.8768 0.00000
0.7139 0.8768 0.00000
0.7342 0.8768 0.00000
0.7546 0.8768 0.00000
0.7750 0.8768 0.00000
0.7953 0.8768 0.00000
0.8157 0.8768 0.00000
0.8361 0.8768 0.00000
0.8564 0.8768 0.00000
0.8768 0.8768 0.00000
0.8972 0.8768 0.00000
0.9175 0.8768 0.00000
0.9379 0.8768 0.00000
0.9583 0.8768 0.00000
0.9786 0.8768 0.00000
0.9990 0.8768 0.00000
0.0010 0.8972 0.00131
0.0214 0.8972 0.00215
0.0417 0.8972 0.00106
0.0621 0.8972 0.00031
0.0825 0.8972 0.00003
0.1028 0.8972 0.00000
0.1232 0.8972 0.00000
0.1436 0.8972 0.00000
0.1639 0.8972 0.00000
0.1843 0.8972 0.00000
0.2047 0.8972 0.00000
0.2250 0.8972 0.00000
0.2454 0.8972 0.00000
0.2658 0.8972 0.00000
0.2861 0.8972 0.00000
0.3065 0.8972 0.00000
0.3269 0.8972 0.00000
0.3472 0.8972 0.00000
0.3676 0.8972 0.00000
0.3880 0.8972 0.00000
0.4083 0.8972 0.00000
0.4287 0.8972 0.00000
0.4491 0.8972 0.00000
0.4694 0.8972 0.00000
0.4898 0.8972 0.00000
0.5102 0.8972 0.00000
0.5306 0.8972 0.00000
0.5509 0.8972 0.00000
0.5713 0.8972 0.00000
0.5917 0.8972 0.00000
0.6120 0.8972 0.00000
0.6324 0.8972 0.00000
0.6528 0.8972 0.00000
0.6731 0.8972 0.00000
0.6935 0.8972 0.00000
0.7139 0.8972 0.00000
0.7342 0.8972 0.00000
0.7546 0.8972 0.00000
0.7750 0.8972 0.00000
0.7953 0.8972 0.00000
0.8157 0.8972 0.00000
0.8361 0.8972 0.00000
0.8564 0.8972 0.00000
0.8768 0.8972 0.00000
0.8972 0.8972 0.00000
0.9175 0.8972 0.00000
0.9379 0.8972 0.00000
0.9583 0.8972 0.00000
0.9786 0.8972 0.00000
0.9990 0.8972 0.00000
0.0010 0.9175 0.00063
0.0214 0.9175 0.00083
0.0417 0.9175 0.00027
0.0621 0.9175 0.00003
0.0825 0.9175 0.00000
0.1028 0.9175 0.00000
0.1232 0.9175 0.00000
0.1436 0.9175 0.00000
0.1639 0.9175 0.00000
0.1843 0.9175 0.00000
0.2047 0.9175 0.00000
0.2250 0.9175 0.00000
0.2454 0.9175 0.00000
0.2658 0.9175 0.00000
0.2861 0.9175 0.00000
0.3065 0.9175 0.00000
0.3269 0.9175 0.00000
0.3472 0.9175 0.00000
0.3676 0.9175 0.00000
0.3880 0.9175 0.00000
0.4083 0.9175 0.00000
0.4287 0.9175 0.00000
0.4491 0.9175 0.00000
0.4694 0.9175 0.00000
0.4898 0.9175 0.00000
0.5102 0.9175 0.00000
0.5306 0.9175 0.00000
0.5509 0.9175 0.00000
0.5713 0.9175 0.00000
0.5917 0.9175 0.00000
0.6120 0.9175 0.00000
0.6324 0.9175 0.00000
0.6528 0.9175 0.00000
0.6731 0.9175 0.00000
0.6935 0.9175 0.00000
0.7139 0.9175 0.00000
0.7342 0.9175 0.00000
0.7546 0.9175 0.00000
0.7750 0.9175 0.00000
0.7953 0.9175 0.00000
0.8157 0.9175 0.00000
0.8361 0.9175 0.00000
0.8564 0.9175 0.00000
0.8768 0.9175 0.00000
0.8972 0.9175 0.00000
0.9175 0.9175 0.00000
0.9379 0.9175 0.00000
0.9583 0.9175 0.00000
0.9786 0.9175 0.00000
0.9990 0.9175 0.00000
0.0010 0.9379 0.00024
0.0214 0.9379 0.00021
0.0417 0.9379 0.00003
0.0621 0.9379 0.00000
0.0825 0.9379 0.00000
0.1028 0.9379 0.00000
0.1232 0.9379 0.00000
0.1436 0.9379 0.00000
0.1639 0.9379 0.00000
0.1843 0.9379 0.00000
0.2047 0.9379 0.00000
0.2250 0.9379 0.00000
0.2454 0.9379 0.00000
0.2658 0.9379 0.00000
0.2861 0.9379 0.00000
0.3065 0.9379 0.00000
0.3269 0.9379 0.00000
0.3472 0.9379 0.00000
0.3676 0.9379 0.00000
0.3880 0.9379 0.00000
0.4083 0.9379 0.00000
0.4287 0.9379 0.00000
0.4491 0.9379 0.00000
0.4694 0.9379 0.00000
0.4898 0.9379 0.00000
0.5102 0.9379 0.00000
0.5306 0.9379 0.00000
0.5509 0.9379 0.00000
0.5713 0.9379 0.00000
0.5917 0.9379 0.00000
0.6120 0.9379 0.00000
0.6324 0.9379 0.00000
0.6528 0.9379 0.00000
0.6731 0.9379 0.00000
0.6935 0.9379 0.00000
0.7139 0.9379 0.00000
0.7342 0.9379 0.00000
0.7546 0.9379 0.00000
0.7750 0.9379 0.00000
0.7953 0.9379 0.00000
0.8157 0.9379 0.00000
0.8361 0.9379 0.00000
0.8564 0.9379 0.00000
0.8768 0.9379 0.00000
0.8972 0.9379 0.00000
0.9175 0.9379 0.00000
0.9379 0.9379 0.00000
0.9583 0.9379 0.00000
0.9786 0.9379 0.00000
0.9990 0.9379 0.00000
0.0010 0.9583 0.00006
0.0214 0.9583 0.00002
0.0417 0.9583 0.00000
0.0621 0.9583 0.00000
0.0825 0.9583 0.00000
0.1028 0.9583 0.00000
0.1232 0.9583 0.00000
0.1436 0.9583 0.00000
0.1639 0.9583 0.00000
0.1843 0.9583 0.00000
0.2047 0.9583 0.00000
0.2250 0.9583 0.00000
0.2454 0.9583 0.00000
0.2658 0.9583 0.00000
0.2861 0.9583 0.00000
0.3065 0.9583 0.00000
0.3269 0.9583 0.00000
0.3472 0.9583 0.00000
0.3676 0.9583 0.00000
0.3880 0.9583 0.00000
0.4083 0.9583 0.00000
0.4287 0.9583 0.00000
0.4491 0.9583 0.00000
0.4694 0.9583 0.00000
0.4898 0.9583 0.00000
0.5102 0.9583 0.00000
0.5306 0.9583 0.00000
0.5509 0.9583 0.00000
0.5713 0.9583 0.00000
0.5917 0.9583 0.00000
0.6120 0.9583 0.00000
0.6324 0.9583 0.00000
0.6528 0.9583 0.00000
0.6731 0.9583 0.00000
0.6935 0.9583 0.00000
0.7139 0.9583 0.00000
0.7342 0.9583 0.00000
0.7546 0.9583 0.00000
0.7750 0.9583 0.00000
0.7953 0.9583 0.00000
0.8157 0.9583 0.00000
0.8361 0.9583 0.00000
0.8564 0.9583 0.00000
0.8768 0.9583 0.00000
0.8972 0.9583 0.00000
0.9175 0.9583 0.00000
0.9379 0.9583 0.00000
0.9583 0.9583 0.00000
0.9786 0.9583 0.00000
0.9990 0.9583 0.00000
0.0010 0.9786 0.00001
0.0214 0.9786 0.00000
0.0417 0.9786 0.00000
0.0621 0.9786 0.00000
0.0825 0.9786 0.00000
0.1028 0.9786 0.00000
0.1232 0.9786 0.00000
0.1436 0.9786 0.00000
0.1639 0.9786 0.00000
0.1843 0.9786 0.00000
0.2047 0.9786 0.00000
0.2250 0.9786 0.00000
0.2454 0.9786 0.00000
0.2658 0.9786 0.00000
0.2861 0.9786 0.00000
0.3065 0.9786 0.00000
0.3269 0.9786 0.00000
0.3472 0.9786 0.00000
0.3676 0.9786 0.00000
0.3880 0.9786 0.00000
0.4083 0.9786 0.00000
0.4287 0.9786 0.00000
0.4491 0.9786 0.00000
0.4694 0.9786 0.00000
0.4898 0.9786 0.00000
0.5102 0.9786 0.00000
0.5306 0.9786 0.00000
0.5509 0.9786 0.00000
0.5713 0.9786 0.00000
0.5917 0.9786 0.00000
0.6120 0.9786 0.00000
0.6324 0.9786 0.00000
0.6528 0.9786 0.00000
0.6731 0.9786 0.00000
0.6935 0.9786 0.00000
0.7139 0.9786 0.00000
0.7342 0.9786 0.00000
0.7546 0.9786 0.00000
0.7750 0.9786 0.00000
0.7953 0.9786 0.00000
0.8157 0.9786 0.00000
0.8361 0.9786 0.00000
0.8564 0.9786 0.00000
0.8768 0.9786 0.00000
0.8972 0.9786 0.00000
0.9175 0.9786 0.00000
0.9379 0.9786 0.00000
0.9583 0.9786 0.00000
0.9786 0.9786 0.00000
0.9990 0.9786 0.00000
0.0010 0.9990 0.00000
0.0214 0.9990 0.00000
0.0417 0.9990 0.00000
0.0621 0.9990 0.00000
0.0825 0.9990 0.00000
0.1028 0.9990 0.00000
0.1232 0.9990 0.00000
0.1436 0.9990 0.00000
0.1639 0.9990 0.00000
0.1843 0.9990 0.00000
0.2047 0.9990 0.00000
0.2250 0.9990 0.00000
0.2454 0.9990 0.00000
0.2658 0.9990 0.00000
0.2861 0.9990 0.00000
0.3065 0.9990 0.00000
0.3269 0.9990 0.00000
0.3472 0.9990 0.00000
0.3676 0.9990 0.00000
0.3880 0.9990 0.00000
0.4083 0.9990 0.00000
0.4287 0.9990 0.00000
0.4491 0.9990 0.00000
0.4694 0.9990 0.00000
0.4898 0.9990 0.00000
0.5102 0.9990 0.00000
0.5306 0.9990 0.00000
0.5509 0.9990 0.00000
0.5713 0.9990 0.00000
0.5917 0.9990 0.00000
0.6120 0.9990 0.00000
0.6324 0.9990 0.00000
0.6528 0.9990 0.00000
0.6731 0.9990 0.00000
0.6935 0.9990 0.00000
0.7139 0.9990 0.00000
0.7342 0.9990 0.00000
0.7546 0.9990 0.00000
0.7750 0.9990 0.00000
0.7953 0.9990 0.00000
0.8157 0.9990 0.00000
0.8361 0.9990 0.00000
0.8564 0.9990 0.00000
0.8768 0.9990 0.00000
0.8972 0.9990 0.00000
0.9175 0.9990 0.00000
0.9379 0.9990 0.00000
0.9583 0.9990 0.00000
0.9786 0.9990 0.00000
0.9990 0.9990 0.00000

==> figures/gmm_cd2_examples1.dat <==
x y z
-4.4845 -3.2299 0.00000
-4.2843 -3.2299 0.00000
-4.0840 -3.2299 0.00000
-3.8838 -3.2299 0.00000
-3.6836 -3.2299 0.00000
-3.4833 -3.2299 0.00000
-3.2831 -3.2299 0.00000
-3.0829 -3.2299 0.00001
-2.8827 -3.2299 0.00002
-2.6824 -3.2299 0.00004
-2.4822 -3.2299 0.00007
-2.2820 -3.2299 0.00012
-2.0817 -3.2299 0.00021
-1.8815 -3.2299 0.00035
-1.6813 -3.2299 0.00056
-1.4810 -3.2299 0.00085
-1.2808 -3.2299 0.00125
-1.0806 -3.2299 0.00176
-0.8803 -3.2299 0.00238
-0.6801 -3.2299 0.00310
-0.4799 -3.2299 0.00387
-0.2796 -3.2299 0.00465
-0.0794 -3.2299 0.00536
0.1208 -3.2299 0.00594
0.3210 -3.2299 0.00633
0.5213 -3.2299 0.00648
0.7215 -3.2299 0.00637
0.9217 -3.2299 0.00602
1.1220 -3.2299 0.00547
1.3222 -3.2299 0.00478
1.5224 -3.2299 0.00402
1.7227 -3.2299 0.00325
1.9229 -3.2299 0.00253
2.1231 -3.2299 0.00190
2.3234 -3.2299 0.00137
2.5236 -3.2299 0.00096
2.7238 -3.2299 0.00065
2.9241 -3.2299 0.00043
3.1243 -3.2299 0.00027
3.3245 -3.2299 0.00017
3.5247 -3.2299 0.00010
3.7250 -3.2299 0.00006
3.9252 -3.2299 0.00004
4.1254 -3.2299 0.00002
4.3257 -3.2299 0.00001
4.5259 -3.2299 0.00001
4.7261 -3.2299 0.00000
4.9264 -3.2299 0.00000
5.1266 -3.2299 0.00000
5.3268 -3.2299 0.00000
-4.4845 -3.0297 0.00000
-4.2843 -3.0297 0.00000
-4.0840 -3.0297 0.00000
-3.8838 -3.0297 0.00000
-3.6836 -3.0297 0.00000
-3.4833 -3.0297 0.00000
-3.2831 -3.0297 0.00001
-3.0829 -3.0297 0.00002
-2.8827 -3.0297 0.00003
-2.6824 -3.0297 0.00007
-2.4822 -3.0297 0.00013
-2.2820 -3.0297 0.00023
-2.0817 -3.0297 0.00039
-1.8815 -3.0297 0.00065
-1.6813 -3.0297 0.00103
-1.4810 -3.0297 0.00157
-1.2808 -3.0297 0.00230
-1.0806 -3.0297 0.00324
-0.8803 -3.0297 0.00439
-0.6801 -3.0297 0.00571
-0.4799 -3.0297 0.00713
-0.2796 -3.0297 0.00857
-0.0794 -3.0297 0.00989
0.1208 -3.0297 0.01096
0.3210 -3.0297 0.01168
0.5213 -3.0297 0.01195
0.7215 -3.0297 0.01176
0.9217 -3.0297 0.01112
1.1220 -3.0297 0.01011
1.3222 -3.0297 0.00883
1.5224 -3.0297 0.00743
1.7227 -3.0297 0.00601
1.9229 -3.0297 0.00469
2.1231 -3.0297 0.00352
2.3234 -3.0297 0.00256
2.5236 -3.0297 0.00180
2.7238 -3.0297 0.00122
2.9241 -3.0297 0.00081
3.1243 -3.0297 0.00052
3.3245 -3.0297 0.00033
3.5247 -3.0297 0.00021
3.7250 -3.0297 0.00013
3.9252 -3.0297 0.00008
4.1254 -3.0297 0.00005
4.3257 -3.0297 0.00003
4.5259 -3.0297 0.00002
4.7261 -3.0297 0.00001
4.9264 -3.0297 0.00001
5.1266 -3.0297 0.00000
5.3268 -3.0297 0.00000
-4.4845 -2.8294 0.00000
-4.2843 -2.8294 0.00000
-4.0840 -2.8294 0.00000
-3.8838 -2.8294 0.00000
-3.6836 -2.8294 0.00000
-3.4833 -2.8294 0.00001
-3.2831 -2.8294 0.00001
-3.0829 -2.8294 0.00003
-2.8827 -2.8294 0.00006
-2.6824 -2.8294 0.00012
-2.4822 -2.8294 0.00022
-2.2820 -2.8294 0.00040
-2.0817 -2.8294 0.00069
-1.8815 -2.8294 0.00114
-1.6813 -2.8294 0.00182
-1.4810 -2.8294 0.00277
-1.2808 -2.8294 0.00407
-1.0806 -2.8294 0.00574
-0.8803 -2.8294 0.00777
-0.6801 -2.8294 0.01011
-0.4799 -2.8294 0.01264
-0.2796 -2.8294 0.01518
-0.0794 -2.8294 0.01752
0.1208 -2.8294 0.01942
0.3210 -2.8294 0.02069
0.5213 -2.8294 0.02119
0.7215 -2.8294 0.02085
0.9217 -2.8294 0.01972
1.1220 -2.8294 0.01793
1.3222 -2.8294 0.01569
1.5224 -2.8294 0.01321
1.7227 -2.8294 0.01071
1.9229 -2.8294 0.00836
2.1231 -2.8294 0.00630
2.3234 -2.8294 0.00459
2.5236 -2.8294 0.00324
2.7238 -2.8294 0.00222
2.9241 -2.8294 0.00148
3.1243 -2.8294 0.00097
3.3245 -2.8294 0.00062
3.5247 -2.8294 0.00039
3.7250 -2.8294 0.00025
3.9252 -2.8294 0.00015
4.1254 -2.8294 0.00009
4.3257 -2.8294 0.00006
4.5259 -2.8294 0.00003
4.7261 -2.8294 0.00002
4.9264 -2.8294 0.00001
5.1266 -2.8294 0.00001
5.3268 -2.8294 0.00000
-4.4845 -2.6292 0.00000
-4.2843 -2.6292 0.00000
-4.0840 -2.6292 0.00000
-3.8838 -2.6292 0.00000
-3.6836 -2.6292 0.00000
-3.4833 -2.6292 0.00001
-3.2831 -2.6292 0.00002
-3.0829 -2.6292 0.00005
-2.8827 -2.6292 0.00010
-2.6824 -2.6292 0.00020
-2.4822 -2.6292 0.00038
-2.2820 -2.6292 0.00068
-2.0817 -2.6292 0.00118
-1.8815 -2.6292 0.00194
-1.6813 -2.6292 0.00309
-1.4810 -2.6292 0.00472
-1.2808 -2.6292 0.00693
-1.0806 -2.6292 0.00977
-0.8803 -2.6292 0.01323
-0.6801 -2.6292 0.01721
-0.4799 -2.6292 0.02151
-0.2796 -2.6292 0.02584
-0.0794 -2.6292 0.02982
0.1208 -2.6292 0.03306
0.3210 -2.6292 0.03523
0.5213 -2.6292 0.03608
0.7215 -2.6292 0.03552
0.9217 -2.6292 0.03361
1.1220 -2.6292 0.03059
1.3222 -2.6292 0.02678
1.5224 -2.6292 0.02257
1.7227 -2.6292 0.01833
1.9229 -2.6292 0.01435
2.1231 -2.6292 0.01086
2.3234 -2.6292 0.00795
2.5236 -2.6292 0.00564
2.7238 -2.6292 0.00390
2.9241 -2.6292 0.00263
3.1243 -2.6292 0.00174
3.3245 -2.6292 0.00113
3.5247 -2.6292 0.00073
3.7250 -2.6292 0.00046
3.9252 -2.6292 0.00029
4.1254 -2.6292 0.00018
4.3257 -2.6292 0.00011
4.5259 -2.6292 0.00007
4.7261 -2.6292 0.00004
4.9264 -2.6292 0.00002
5.1266 -2.6292 0.00001
5.3268 -2.6292 0.00001
-4.4845 -2.4290 0.00000
-4.2843 -2.4290 0.00000
-4.0840 -2.4290 0.00000
-3.8838 -2.4290 0.00000
-3.6836 -2.4290 0.00001
-3.4833 -2.4290 0.00002
-3.2831 -2.4290 0.00004
-3.0829 -2.4290 0.00008
-2.8827 -2.4290 0.00017
-2.6824 -2.4290 0.00033
-2.4822 -2.4290 0.00062
-2.2820 -2.4290 0.00112
-2.0817 -2.4290 0.00192
-1.8815 -2.4290 0.00318
-1.6813 -2.4290 0.00505
-1.4810 -2.4290 0.00772
-1.2808 -2.4290 0.01133
-1.0806 -2.4290 0.01597
-0.8803 -2.4290 0.02162
-0.6801 -2.4290 0.02814
-0.4799 -2.4290 0.03518
-0.2796 -2.4290 0.04225
-0.0794 -2.4290 0.04876
0.1208 -2.4290 0.05408
0.3210 -2.4290 0.05764
0.5213 -2.4290 0.05904
0.7215 -2.4290 0.05814
0.9217 -2.4290 0.05505
1.1220 -2.4290 0.05014
1.3222 -2.4290 0.04395
1.5224 -2.4290 0.03710
1.7227 -2.4290 0.03019
1.9229 -2.4290 0.02371
2.1231 -2.4290 0.01800
2.3234 -2.4290 0.01325
2.5236 -2.4290 0.00947
2.7238 -2.4290 0.00660
2.9241 -2.4290 0.00451
3.1243 -2.4290 0.00302
3.3245 -2.4290 0.00200
3.5247 -2.4290 0.00130
3.7250 -2.4290 0.00084
3.9252 -2.4290 0.00054
4.1254 -2.4290 0.00034
4.3257 -2.4290 0.00021
4.5259 -2.4290 0.00013
4.7261 -2.4290 0.00008
4.9264 -2.4290 0.00004
5.1266 -2.4290 0.00002
5.3268 -2.4290 0.00001
-4.4845 -2.2287 0.00000
-4.2843 -2.2287 0.00000
-4.0840 -2.2287 0.00000
-3.8838 -2.2287 0.00001
-3.6836 -2.2287 0.00001
-3.4833 -2.2287 0.00003
-3.2831 -2.2287 0.00006
-3.0829 -2.2287 0.00013
-2.8827 -2.2287 0.00027
-2.6824 -2.2287 0.00052
-2.4822 -2.2287 0.00098
-2.2820 -2.2287 0.00175
-2.0817 -2.2287 0.00302
-1.8815 -2.2287 0.00499
-1.6813 -2.2287 0.00794
-1.4810 -2.2287 0.01212
-1.2808 -2.2287 0.01779
-1.0806 -2.2287 0.02508
-0.8803 -2.2287 0.03397
-0.6801 -2.2287 0.04420
-0.4799 -2.2287 0.05526
-0.2796 -2.2287 0.06638
-0.0794 -2.2287 0.07662
0.1208 -2.2287 0.08499
0.3210 -2.2287 0.09060
0.5213 -2.2287 0.09284
0.7215 -2.2287 0.09147
0.9217 -2.2287 0.08667
1.1220 -2.2287 0.07901
1.3222 -2.2287 0.06935
1.5224 -2.2287 0.05865
1.7227 -2.2287 0.04784
1.9229 -2.2287 0.03771
2.1231 -2.2287 0.02877
2.3234 -2.2287 0.02130
2.5236 -2.2287 0.01536
2.7238 -2.2287 0.01082
2.9241 -2.2287 0.00747
3.1243 -2.2287 0.00508
3.3245 -2.2287 0.00342
3.5247 -2.2287 0.00227
3.7250 -2.2287 0.00149
3.9252 -2.2287 0.00097
4.1254 -2.2287 0.00062
4.3257 -2.2287 0.00039
4.5259 -2.2287 0.00024
4.7261 -2.2287 0.00014
4.9264 -2.2287 0.00008
5.1266 -2.2287 0.00005
5.3268 -2.2287 0.00003
-4.4845 -2.0285 0.00000
-4.2843 -2.0285 0.00000
-4.0840 -2.0285 0.00000
-3.8838 -2.0285 0.00001
-3.6836 -2.0285 0.00002
-3.4833 -2.0285 0.00004
-3.2831 -2.0285 0.00010
-3.0829 -2.0285 0.00020
-2.8827 -2.0285 0.00041
-2.6824 -2.0285 0.00079
-2.4822 -2.0285 0.00147
-2.2820 -2.0285 0.00264
-2.0817 -2.0285 0.00455
-1.8815 -2.0285 0.00753
-1.6813 -2.0285 0.01198
-1.4810 -2.0285 0.01830
-1.2808 -2.0285 0.02685
-1.0806 -2.0285 0.03785
-0.8803 -2.0285 0.05126
-0.6801 -2.0285 0.06670
-0.4799 -2.0285 0.08340
-0.2796 -2.0285 0.10020
-0.0794 -2.0285 0.11567
0.1208 -2.0285 0.12833
0.3210 -2.0285 0.13685
0.5213 -2.0285 0.14029
0.7215 -2.0285 0.13830
0.9217 -2.0285 0.13114
1.1220 -2.0285 0.11970
1.3222 -2.0285 0.10522
1.5224 -2.0285 0.08919
1.7227 -2.0285 0.07298
1.9229 -2.0285 0.05776
2.1231 -2.0285 0.04431
2.3234 -2.0285 0.03305
2.5236 -2.0285 0.02405
2.7238 -2.0285 0.01714
2.9241 -2.0285 0.01201
3.1243 -2.0285 0.00830
3.3245 -2.0285 0.00567
3.5247 -2.0285 0.00384
3.7250 -2.0285 0.00257
3.9252 -2.0285 0.00169
4.1254 -2.0285 0.00110
4.3257 -2.0285 0.00070
4.5259 -2.0285 0.00043
4.7261 -2.0285 0.00026
4.9264 -2.0285 0.00015
5.1266 -2.0285 0.00009
5.3268 -2.0285 0.00005
-4.4845 -1.8283 0.00000
-4.2843 -1.8283 0.00000
-4.0840 -1.8283 0.00000
-3.8838 -1.8283 0.00001
-3.6836 -1.8283 0.00003
-3.4833 -1.8283 0.00006
-3.2831 -1.8283 0.00014
-3.0829 -1.8283 0.00029
-2.8827 -1.8283 0.00059
-2.6824 -1.8283 0.00115
-2.4822 -1.8283 0.00214
-2.2820 -1.8283 0.00383
-2.0817 -1.8283 0.00660
-1.8815 -1.8283 0.01092
-1.6813 -1.8283 0.01736
-1.4810 -1.8283 0.02652
-1.2808 -1.8283 0.03892
-1.0806 -1.8283 0.05487
-0.8803 -1.8283 0.07432
-0.6801 -1.8283 0.09672
-0.4799 -1.8283 0.12094
-0.2796 -1.8283 0.14531
-0.0794 -1.8283 0.16778
0.1208 -1.8283 0.18620
0.3210 -1.8283 0.19862
0.5213 -1.8283 0.20372
0.7215 -1.8283 0.20097
0.9217 -1.8283 0.19077
1.1220 -1.8283 0.17436
1.3222 -1.8283 0.15358
1.5224 -1.8283 0.13052
1.7227 -1.8283 0.10719
1.9229 -1.8283 0.08526
2.1231 -1.8283 0.06584
2.3234 -1.8283 0.04953
2.5236 -1.8283 0.03644
2.7238 -1.8283 0.02631
2.9241 -1.8283 0.01871
3.1243 -1.8283 0.01315
3.3245 -1.8283 0.00915
3.5247 -1.8283 0.00629
3.7250 -1.8283 0.00428
3.9252 -1.8283 0.00286
4.1254 -1.8283 0.00188
4.3257 -1.8283 0.00121
4.5259 -1.8283 0.00075
4.7261 -1.8283 0.00046
4.9264 -1.8283 0.00027
5.1266 -1.8283 0.00015
5.3268 -1.8283 0.00008
-4.4845 -1.6281 0.00000
-4.2843 -1.6281 0.00000
-4.0840 -1.6281 0.00001
-3.8838 -1.6281 0.00002
-3.6836 -1.6281 0.00004
-3.4833 -1.6281 0.00009
-3.2831 -1.6281 0.00019
-3.0829 -1.6281 0.00041
-2.8827 -1.6281 0.00082
-2.6824 -1.6281 0.00159
-2.4822 -1.6281 0.00298
-2.2820 -1.6281 0.00534
-2.0817 -1.6281 0.00919
-1.8815 -1.6281 0.01521
-1.6813 -1.6281 0.02418
-1.4810 -1.6281 0.03694
-1.2808 -1.6281 0.05420
-1.0806 -1.6281 0.07642
-0.8803 -1.6281 0.10352
-0.6801 -1.6281 0.13472
-0.4799 -1.6281 0.16848
-0.2796 -1.6281 0.20247
-0.0794 -1.6281 0.23384
0.1208 -1.6281 0.25958
0.3210 -1.6281 0.27703
0.5213 -1.6281 0.28432
0.7215 -1.6281 0.28072
0.9217 -1.6281 0.26679
1.1220 -1.6281 0.24426
1.3222 -1.6281 0.21565
1.5224 -1.6281 0.18387
1.7227 -1.6281 0.15167
1.9229 -1.6281 0.12134
2.1231 -1.6281 0.09443
2.3234 -1.6281 0.07174
2.5236 -1.6281 0.05341
2.7238 -1.6281 0.03912
2.9241 -1.6281 0.02828
3.1243 -1.6281 0.02022
3.3245 -1.6281 0.01431
3.5247 -1.6281 0.01001
3.7250 -1.6281 0.00690
3.9252 -1.6281 0.00468
4.1254 -1.6281 0.00310
4.3257 -1.6281 0.00201
4.5259 -1.6281 0.00126
4.7261 -1.6281 0.00077
4.9264 -1.6281 0.00045
5.1266 -1.6281 0.00026
5.3268 -1.6281 0.00014
-4.4845 -1.4278 0.00000
-4.2843 -1.4278 0.00000
-4.0840 -1.4278 0.00001
-3.8838 -1.4278 0.00002
-3.6836 -1.4278 0.00005
-3.4833 -1.4278 0.00012
-3.2831 -1.4278 0.00026
-3.0829 -1.4278 0.00054
-2.8827 -1.4278 0.00110
-2.6824 -1.4278 0.00213
-2.4822 -1.4278 0.00398
-2.2820 -1.4278 0.00714
-2.0817 -1.4278 0.01230
-1.8815 -1.4278 0.02035
-1.6813 -1.4278 0.03236
-1.4810 -1.4278 0.04942
-1.2808 -1.4278 0.07253
-1.0806 -1.4278 0.10226
-0.8803 -1.4278 0.13852
-0.6801 -1.4278 0.18031
-0.4799 -1.4278 0.22552
-0.2796 -1.4278 0.27107
-0.0794 -1.4278 0.31314
0.1208 -1.4278 0.34775
0.3210 -1.4278 0.37133
0.5213 -1.4278 0.38138
0.7215 -1.4278 0.37695
0.9217 -1.4278 0.35879
1.1220 -1.4278 0.32916
1.3222 -1.4278 0.29143
1.5224 -1.4278 0.24944
1.7227 -1.4278 0.20684
1.9229 -1.4278 0.16662
2.1231 -1.4278 0.13083
2.3234 -1.4278 0.10050
2.5236 -1.4278 0.07583
2.7238 -1.4278 0.05640
2.9241 -1.4278 0.04147
3.1243 -1.4278 0.03017
3.3245 -1.4278 0.02172
3.5247 -1.4278 0.01543
3.7250 -1.4278 0.01079
3.9252 -1.4278 0.00739
4.1254 -1.4278 0.00495
4.3257 -1.4278 0.00322
4.5259 -1.4278 0.00203
4.7261 -1.4278 0.00124
4.9264 -1.4278 0.00073
5.1266 -1.4278 0.00042
5.3268 -1.4278 0.00023
-4.4845 -1.2276 0.00000
-4.2843 -1.2276 0.00000
-4.0840 -1.2276 0.00001
-3.8838 -1.2276 0.00003
-3.6836 -1.2276 0.00007
-3.4833 -1.2276 0.00015
-3.2831 -1.2276 0.00033
-3.0829 -1.2276 0.00070
-2.8827 -1.2276 0.00141
-2.6824 -1.2276 0.00274
-2.4822 -1.2276 0.00512
-2.2820 -1.2276 0.00918
-2.0817 -1.2276 0.01581
-1.8815 -1.2276 0.02616
-1.6813 -1.2276 0.04159
-1.4810 -1.2276 0.06353
-1.2808 -1.2276 0.09323
-1.0806 -1.2276 0.13146
-0.8803 -1.2276 0.17810
-0.6801 -1.2276 0.23185
-0.4799 -1.2276 0.29003
-0.2796 -1.2276 0.34869
-0.0794 -1.2276 0.40295
0.1208 -1.2276 0.44769
0.3210 -1.2276 0.47835
0.5213 -1.2276 0.49176
0.7215 -1.2276 0.48668
0.9217 -1.2276 0.46406
1.1220 -1.2276 0.42679
1.3222 -1.2276 0.37917
1.5224 -1.2276 0.32603
1.7227 -1.2276 0.27201
1.9229 -1.2276 0.22088
2.1231 -1.2276 0.17520
2.3234 -1.2276 0.13628
2.5236 -1.2276 0.10434
2.7238 -1.2276 0.07889
2.9241 -1.2276 0.05901
3.1243 -1.2276 0.04368
3.3245 -1.2276 0.03195
3.5247 -1.2276 0.02303
3.7250 -1.2276 0.01630
3.9252 -1.2276 0.01128
4.1254 -1.2276 0.00761
4.3257 -1.2276 0.00498
4.5259 -1.2276 0.00316
4.7261 -1.2276 0.00194
4.9264 -1.2276 0.00115
5.1266 -1.2276 0.00065
5.3268 -1.2276 0.00036
-4.4845 -1.0274 0.00000
-4.2843 -1.0274 0.00001
-4.0840 -1.0274 0.00001
-3.8838 -1.0274 0.00003
-3.6836 -1.0274 0.00008
-3.4833 -1.0274 0.00019
-3.2831 -1.0274 0.00041
-3.0829 -1.0274 0.00086
-2.8827 -1.0274 0.00174
-2.6824 -1.0274 0.00339
-2.4822 -1.0274 0.00632
-2.2820 -1.0274 0.01133
-2.0817 -1.0274 0.01952
-1.8815 -1.0274 0.03230
-1.6813 -1.0274 0.05136
-1.4810 -1.0274 0.07846
-1.2808 -1.0274 0.11515
-1.0806 -1.0274 0.16237
-0.8803 -1.0274 0.21999
-0.6801 -1.0274 0.28643
-0.4799 -1.0274 0.35838
-0.2796 -1.0274 0.43099
-0.0794 -1.0274 0.49826
0.1208 -1.0274 0.55390
0.3210 -1.0274 0.59231
0.5213 -1.0274 0.60959
0.7215 -1.0274 0.60424
0.9217 -1.0274 0.57740
1.1220 -1.0274 0.53263
1.3222 -1.0274 0.47512
1.5224 -1.0274 0.41077
1.7227 -1.0274 0.34518
1.9229 -1.0274 0.28290
2.1231 -1.0274 0.22699
2.3234 -1.0274 0.17901
2.5236 -1.0274 0.13923
2.7238 -1.0274 0.10708
2.9241 -1.0274 0.08150
3.1243 -1.0274 0.06135
3.3245 -1.0274 0.04557
3.5247 -1.0274 0.03328
3.7250 -1.0274 0.02381
3.9252 -1.0274 0.01663
4.1254 -1.0274 0.01129
4.3257 -1.0274 0.00743
4.5259 -1.0274 0.00473
4.7261 -1.0274 0.00291
4.9264 -1.0274 0.00172
5.1266 -1.0274 0.00098
5.3268 -1.0274 0.00054
-4.4845 -0.8271 0.00000
-4.2843 -0.8271 0.00001
-4.0840 -0.8271 0.00002
-3.8838 -0.8271 0.00004
-3.6836 -0.8271 0.00010
-3.4833 -0.8271 0.00022
-3.2831 -0.8271 0.00049
-3.0829 -0.8271 0.00102
-2.8827 -0.8271 0.00207
-2.6824 -0.8271 0.00402
-2.4822 -0.8271 0.00750
-2.2820 -0.8271 0.01344
-2.0817 -0.8271 0.02316
-1.8815 -0.8271 0.03833
-1.6813 -0.8271 0.06094
-1.4810 -0.8271 0.09309
-1.2808 -0.8271 0.13662
-1.0806 -0.8271 0.19267
-0.8803 -0.8271 0.26109
-0.6801 -0.8271 0.33999
-0.4799 -0.8271 0.42550
-0.2796 -0.8271 0.51189
-0.0794 -0.8271 0.59208
0.1208 -0.8271 0.65865
0.3210 -0.8271 0.70502
0.5213 -0.8271 0.72658
0.7215 -0.8271 0.72157
0.9217 -0.8271 0.69133
1.1220 -0.8271 0.64000
1.3222 -0.8271 0.57367
1.5224 -0.8271 0.49917
1.7227 -0.8271 0.42299
1.9229 -0.8271 0.35035
2.1231 -0.8271 0.28474
2.3234 -0.8271 0.22794
2.5236 -0.8271 0.18025
2.7238 -0.8271 0.14105
2.9241 -0.8271 0.10921
3.1243 -0.8271 0.08353
3.3245 -0.8271 0.06292
3.5247 -0.8271 0.04651
3.7250 -0.8271 0.03360
3.9252 -0.8271 0.02363
4.1254 -0.8271 0.01614
4.3257 -0.8271 0.01067
4.5259 -0.8271 0.00681
4.7261 -0.8271 0.00420
4.9264 -0.8271 0.00249
5.1266 -0.8271 0.00143
5.3268 -0.8271 0.00078
-4.4845 -0.6269 0.00000
-4.2843 -0.6269 0.00001
-4.0840 -0.6269 0.00002
-3.8838 -0.6269 0.00005
-3.6836 -0.6269 0.00011
-3.4833 -0.6269 0.00025
-3.2831 -0.6269 0.00055
-3.0829 -0.6269 0.00117
-2.8827 -0.6269 0.00236
-2.6824 -0.6269 0.00458
-2.4822 -0.6269 0.00855
-2.2820 -0.6269 0.01532
-2.0817 -0.6269 0.02639
-1.8815 -0.6269 0.04368
-1.6813 -0.6269 0.06946
-1.4810 -0.6269 0.10611
-1.2808 -0.6269 0.15574
-1.0806 -0.6269 0.21966
-0.8803 -0.6269 0.29770
-0.6801 -0.6269 0.38775
-0.4799 -0.6269 0.48543
-0.2796 -0.6269 0.58424
-0.0794 -0.6269 0.67617
0.1208 -0.6269 0.75284
0.3210 -0.6269 0.80680
0.5213 -0.6269 0.83285
0.7215 -0.6269 0.82900
0.9217 -0.6269 0.79676
1.1220 -0.6269 0.74077
1.3222 -0.6269 0.66780
1.5224 -0.6269 0.58546
1.7227 -0.6269 0.50090
1.9229 -0.6269 0.41984
2.1231 -0.6269 0.34608
2.3234 -0.6269 0.28150
2.5236 -0.6269 0.22646
2.7238 -0.6269 0.18031
2.9241 -0.6269 0.14194
3.1243 -0.6269 0.11020
3.3245 -0.6269 0.08408
3.5247 -0.6269 0.06280
3.7250 -0.6269 0.04574
3.9252 -0.6269 0.03238
4.1254 -0.6269 0.02222
4.3257 -0.6269 0.01474
4.5259 -0.6269 0.00944
4.7261 -0.6269 0.00583
4.9264 -0.6269 0.00347
5.1266 -0.6269 0.00198
5.3268 -0.6269 0.00109
-4.4845 -0.4267 0.00000
-4.2843 -0.4267 0.00001
-4.0840 -0.4267 0.00002
-3.8838 -0.4267 0.00005
-3.6836 -0.4267 0.00012
-3.4833 -0.4267 0.00028
-3.2831 -0.4267 0.00061
-3.0829 -0.4267 0.00128
-2.8827 -0.4267 0.00258
-2.6824 -0.4267 0.00501
-2.4822 -0.4267 0.00936
-2.2820 -0.4267 0.01678
-2.0817 -0.4267 0.02890
-1.8815 -0.4267 0.04783
-1.6813 -0.4267 0.07606
-1.4810 -0.4267 0.11620
-1.2808 -0.4267 0.17057
-1.0806 -0.4267 0.24061
-0.8803 -0.4267 0.32616
-0.6801 -0.4267 0.42493
-0.4799 -0.4267 0.53217
-0.2796 -0.4267 0.64082
-0.0794 -0.4267 0.74220
0.1208 -0.4267 0.82722
0.3210 -0.4267 0.88778
0.5213 -0.4267 0.91828
0.7215 -0.4267 0.91656
0.9217 -0.4267 0.88424
1.1220 -0.4267 0.82629
1.3222 -0.4267 0.74993
1.5224 -0.4267 0.66321
1.7227 -0.4267 0.57366
1.9229 -0.4267 0.48722
2.1231 -0.4267 0.40781
2.3234 -0.4267 0.33733
2.5236 -0.4267 0.27613
2.7238 -0.4267 0.22363
2.9241 -0.4267 0.17882
3.1243 -0.4267 0.14075
3.3245 -0.4267 0.10863
3.5247 -0.4267 0.08188
3.7250 -0.4267 0.06007
3.9252 -0.4267 0.04276
4.1254 -0.4267 0.02946
4.3257 -0.4267 0.01960
4.5259 -0.4267 0.01258
4.7261 -0.4267 0.00778
4.9264 -0.4267 0.00463
5.1266 -0.4267 0.00265
5.3268 -0.4267 0.00146
-4.4845 -0.2264 0.00000
-4.2843 -0.2264 0.00001
-4.0840 -0.2264 0.00002
-3.8838 -0.2264 0.00005
-3.6836 -0.2264 0.00013
-3.4833 -0.2264 0.00029
-3.2831 -0.2264 0.00064
-3.0829 -0.2264 0.00134
-2.8827 -0.2264 0.00271
-2.6824 -0.2264 0.00527
-2.4822 -0.2264 0.00984
-2.2820 -0.2264 0.01765
-2.0817 -0.2264 0.03040
-1.8815 -0.2264 0.05032
-1.6813 -0.2264 0.08001
-1.4810 -0.2264 0.12226
-1.2808 -0.2264 0.17949
-1.0806 -0.2264 0.25322
-0.8803 -0.2264 0.34333
-0.6801 -0.2264 0.44745
-0.4799 -0.2264 0.56063
-0.2796 -0.2264 0.67553
-0.0794 -0.2264 0.78311
0.1208 -0.2264 0.87390
0.3210 -0.2264 0.93952
0.5213 -0.2264 0.97415
0.7215 -0.2264 0.97556
0.9217 -0.2264 0.94540
1.1220 -0.2264 0.88875
1.3222 -0.2264 0.81297
1.5224 -0.2264 0.72618
1.7227 -0.2264 0.63588
1.9229 -0.2264 0.54794
2.1231 -0.2264 0.46614
2.3234 -0.2264 0.39229
2.5236 -0.2264 0.32672
2.7238 -0.2264 0.26895
2.9241 -0.2264 0.21823
3.1243 -0.2264 0.17391
3.3245 -0.2264 0.13559
3.5247 -0.2264 0.10302
3.7250 -0.2264 0.07604
3.9252 -0.2264 0.05438
4.1254 -0.2264 0.03759
4.3257 -0.2264 0.02507
4.5259 -0.2264 0.01612
4.7261 -0.2264 0.00998
4.9264 -0.2264 0.00595
5.1266 -0.2264 0.00341
5.3268 -0.2264 0.00188
-4.4845 -0.0262 0.00000
-4.2843 -0.0262 0.00001
-4.0840 -0.0262 0.00002
-3.8838 -0.0262 0.00005
-3.6836 -0.0262 0.00013
-3.4833 -0.0262 0.00029
-3.2831 -0.0262 0.00064
-3.0829 -0.0262 0.00136
-2.8827 -0.0262 0.00274
-2.6824 -0.0262 0.00533
-2.4822 -0.0262 0.00995
-2.2820 -0.0262 0.01783
-2.0817 -0.0262 0.03072
-1.8815 -0.0262 0.05085
-1.6813 -0.0262 0.08087
-1.4810 -0.0262 0.12358
-1.2808 -0.0262 0.18146
-1.0806 -0.0262 0.25606
-0.8803 -0.0262 0.34727
-0.6801 -0.0262 0.45276
-0.4799 -0.0262 0.56760
-0.2796 -0.0262 0.68446
-0.0794 -0.0262 0.79433
0.1208 -0.0262 0.88778
0.3210 -0.0262 0.95646
0.5213 -0.0262 0.99461
0.7215 -0.0262 1.00000
0.9217 -0.0262 0.97427
1.1220 -0.0262 0.92236
1.3222 -0.0262 0.85139
1.5224 -0.0262 0.76915
1.7227 -0.0262 0.68273
1.9229 -0.0262 0.59755
2.1231 -0.0262 0.51703
2.3234 -0.0262 0.44275
2.5236 -0.0262 0.37501
2.7238 -0.0262 0.31349
2.9241 -0.0262 0.25779
3.1243 -0.0262 0.20773
3.3245 -0.0262 0.16338
3.5247 -0.0262 0.12500
3.7250 -0.0262 0.09274
3.9252 -0.0262 0.06657
4.1254 -0.0262 0.04615
4.3257 -0.0262 0.03085
4.5259 -0.0262 0.01986
4.7261 -0.0262 0.01231
4.9264 -0.0262 0.00734
5.1266 -0.0262 0.00421
5.3268 -0.0262 0.00232
-4.4845 0.1740 0.00000
-4.2843 0.1740 0.00001
-4.0840 0.1740 0.00002
-3.8838 0.1740 0.00005
-3.6836 0.1740 0.00013
-3.4833 0.1740 0.00029
-3.2831 0.1740 0.00063
-3.0829 0.1740 0.00132
-2.8827 0.1740 0.00266
-2.6824 0.1740 0.00517
-2.4822 0.1740 0.00966
-2.2820 0.1740 0.01732
-2.0817 0.1740 0.02983
-1.8815 0.1740 0.04938
-1.6813 0.1740 0.07854
-1.4810 0.1740 0.12002
-1.2808 0.1740 0.17626
-1.0806 0.1740 0.24878
-0.8803 0.1740 0.33753
-0.6801 0.1740 0.44027
-0.4799 0.1740 0.55231
-0.2796 0.1740 0.66666
-0.0794 0.1740 0.77470
0.1208 0.1740 0.86743
0.3210 0.1740 0.93693
0.5213 0.1740 0.97770
0.7215 0.1740 0.98766
0.9217 0.1740 0.96831
1.1220 0.1740 0.92425
1.3222 0.1740 0.86203
1.5224 0.1740 0.78868
1.7227 0.1740 0.71051
1.9229 0.1740 0.63219
2.1231 0.1740 0.55657
2.3234 0.1740 0.48487
2.5236 0.1740 0.41735
2.7238 0.1740 0.35389
2.9241 0.1740 0.29453
3.1243 0.1740 0.23966
3.3245 0.1740 0.18994
3.5247 0.1740 0.14617
3.7250 0.1740 0.10892
3.9252 0.1740 0.07844
4.1254 0.1740 0.05450
4.3257 0.1740 0.03649
4.5259 0.1740 0.02352
4.7261 0.1740 0.01459
4.9264 0.1740 0.00871
5.1266 0.1740 0.00499
5.3268 0.1740 0.00275
-4.4845 0.3743 0.00000
-4.2843 0.3743 0.00001
-4.0840 0.3743 0.00002
-3.8838 0.3743 0.00005
-3.6836 0.3743 0.00012
-3.4833 0.3743 0.00027
-3.2831 0.3743 0.00058
-3.0829 0.3743 0.00123
-2.8827 0.3743 0.00248
-2.6824 0.3743 0.00483
-2.4822 0.3743 0.00901
-2.2820 0.3743 0.01615
-2.0817 0.3743 0.02783
-1.8815 0.3743 0.04607
-1.6813 0.3743 0.07327
-1.4810 0.3743 0.11199
-1.2808 0.3743 0.16451
-1.0806 0.3743 0.23226
-0.8803 0.3743 0.31524
-0.6801 0.3743 0.41144
-0.4799 0.3743 0.51658
-0.2796 0.3743 0.62425
-0.0794 0.3743 0.72658
0.1208 0.3743 0.81538
0.3210 0.3743 0.88341
0.5213 0.3743 0.92571
0.7215 0.3743 0.94037
0.9217 0.3743 0.92876
1.1220 0.3743 0.89490
1.3222 0.3743 0.84448
1.5224 0.3743 0.78348
1.7227 0.3743 0.71711
1.9229 0.3743 0.64906
2.1231 0.3743 0.58143
2.3234 0.3743 0.51504
2.5236 0.3743 0.45005
2.7238 0.3743 0.38661
2.9241 0.3743 0.32522
3.1243 0.3743 0.26688
3.3245 0.3743 0.21291
3.5247 0.3743 0.16465
3.7250 0.3743 0.12314
3.9252 0.3743 0.08891
4.1254 0.3743 0.06190
4.3257 0.3743 0.04150
4.5259 0.3743 0.02678
4.7261 0.3743 0.01663
4.9264 0.3743 0.00992
5.1266 0.3743 0.00570
5.3268 0.3743 0.00314
-4.4845 0.5745 0.00000
-4.2843 0.5745 0.00001
-4.0840 0.5745 0.00002
-3.8838 0.5745 0.00004
-3.6836 0.5745 0.00010
-3.4833 0.5745 0.00024
-3.2831 0.5745 0.00052
-3.0829 0.5745 0.00110
-2.8827 0.5745 0.00223
-2.6824 0.5745 0.00432
-2.4822 0.5745 0.00807
-2.2820 0.5745 0.01447
-2.0817 0.5745 0.02494
-1.8815 0.5745 0.04129
-1.6813 0.5745 0.06568
-1.4810 0.5745 0.10041
-1.2808 0.5745 0.14753
-1.0806 0.5745 0.20836
-0.8803 0.5745 0.28295
-0.6801 0.5745 0.36956
-0.4799 0.5745 0.46446
-0.2796 0.5745 0.56206
-0.0794 0.5745 0.65547
0.1208 0.5745 0.73756
0.3210 0.5745 0.80204
0.5213 0.5745 0.84462
0.7215 0.5745 0.86367
0.9217 0.5745 0.86031
1.1220 0.5745 0.83790
1.3222 0.5745 0.80107
1.5224 0.5745 0.75454
1.7227 0.5745 0.70223
1.9229 0.5745 0.64674
2.1231 0.5745 0.58932
2.3234 0.5745 0.53035
2.5236 0.5745 0.46992
2.7238 0.5745 0.40841
2.9241 0.5745 0.34679
3.1243 0.5745 0.28667
3.3245 0.5745 0.22997
3.5247 0.5745 0.17858
3.7250 0.5745 0.13397
3.9252 0.5745 0.09695
4.1254 0.5745 0.06759
4.3257 0.5745 0.04537
4.5259 0.5745 0.02931
4.7261 0.5745 0.01820
4.9264 0.5745 0.01087
5.1266 0.5745 0.00624
5.3268 0.5745 0.00344
-4.4845 0.7747 0.00000
-4.2843 0.7747 0.00001
-4.0840 0.7747 0.00002
-3.8838 0.7747 0.00004
-3.6836 0.7747 0.00009
-3.4833 0.7747 0.00021
-3.2831 0.7747 0.00045
-3.0829 0.7747 0.00095
-2.8827 0.7747 0.00192
-2.6824 0.7747 0.00372
-2.4822 0.7747 0.00695
-2.2820 0.7747 0.01246
-2.0817 0.7747 0.02147
-1.8815 0.7747 0.03555
-1.6813 0.7747 0.05657
-1.4810 0.7747 0.08650
-1.2808 0.7747 0.12713
-1.0806 0.7747 0.17963
-0.8803 0.7747 0.24408
-0.6801 0.7747 0.31907
-0.4799 0.7747 0.40150
-0.2796 0.7747 0.48669
-0.0794 0.7747 0.56891
0.1208 0.7747 0.64223
0.3210 0.7747 0.70145
0.5213 0.7747 0.74304
0.7215 0.7747 0.76565
0.9217 0.7747 0.77019
1.1220 0.7747 0.75925
1.3222 0.7747 0.73633
1.5224 0.7747 0.70484
1.7227 0.7747 0.66736
1.9229 0.7747 0.62536
2.1231 0.7747 0.57929
2.3234 0.7747 0.52908
2.5236 0.7747 0.47473
2.7238 0.7747 0.41686
2.9241 0.7747 0.35686
3.1243 0.7747 0.29684
3.3245 0.7747 0.23925
3.5247 0.7747 0.18643
3.7250 0.7747 0.14021
3.9252 0.7747 0.10165
4.1254 0.7747 0.07097
4.3257 0.7747 0.04768
4.5259 0.7747 0.03082
4.7261 0.7747 0.01915
4.9264 0.7747 0.01144
5.1266 0.7747 0.00657
5.3268 0.7747 0.00362
-4.4845 0.9750 0.00000
-4.2843 0.9750 0.00000
-4.0840 0.9750 0.00001
-3.8838 0.9750 0.00003
-3.6836 0.9750 0.00007
-3.4833 0.9750 0.00017
-3.2831 0.9750 0.00037
-3.0829 0.9750 0.00078
-2.8827 0.9750 0.00158
-2.6824 0.9750 0.00308
-2.4822 0.9750 0.00575
-2.2820 0.9750 0.01031
-2.0817 0.9750 0.01776
-1.8815 0.9750 0.02941
-1.6813 0.9750 0.04681
-1.4810 0.9750 0.07159
-1.2808 0.9750 0.10527
-1.0806 0.9750 0.14882
-0.8803 0.9750 0.20237
-0.6801 0.9750 0.26483
-0.4799 0.9750 0.33374
-0.2796 0.9750 0.40538
-0.0794 0.9750 0.47522
0.1208 0.9750 0.53854
0.3210 0.9750 0.59127
0.5213 0.9750 0.63065
0.7215 0.9750 0.65565
0.9217 0.9750 0.66691
1.1220 0.9750 0.66632
1.3222 0.9750 0.65626
1.5224 0.9750 0.63887
1.7227 0.9750 0.61552
1.9229 0.9750 0.58662
2.1231 0.9750 0.55192
2.3234 0.9750 0.51095
2.5236 0.9750 0.46366
2.7238 0.9750 0.41082
2.9241 0.9750 0.35416
3.1243 0.9750 0.29615
3.3245 0.9750 0.23963
3.5247 0.9750 0.18727
3.7250 0.9750 0.14114
3.9252 0.9750 0.10248
4.1254 0.9750 0.07162
4.3257 0.9750 0.04816
4.5259 0.9750 0.03114
4.7261 0.9750 0.01936
4.9264 0.9750 0.01157
5.1266 0.9750 0.00664
5.3268 0.9750 0.00367
-4.4845 1.1752 0.00000
-4.2843 1.1752 0.00000
-4.0840 1.1752 0.00001
-3.8838 1.1752 0.00002
-3.6836 1.1752 0.00006
-3.4833 1.1752 0.00013
-3.2831 1.1752 0.00030
-3.0829 1.1752 0.00062
-2.8827 1.1752 0.00126
-2.6824 1.1752 0.00245
-2.4822 1.1752 0.00457
-2.2820 1.1752 0.00819
-2.0817 1.1752 0.01412
-1.8815 1.1752 0.02338
-1.6813 1.1752 0.03722
-1.4810 1.1752 0.05694
-1.2808 1.1752 0.08376
-1.0806 1.1752 0.11850
-0.8803 1.1752 0.16129
-0.6801 1.1752 0.21134
-0.4799 1.1752 0.26681
-0.2796 1.1752 0.32489
-0.0794 1.1752 0.38216
0.1208 1.1752 0.43508
0.3210 1.1752 0.48063
0.5213 1.1752 0.51677
0.7215 1.1752 0.54275
0.9217 1.1752 0.55900
1.1220 1.1752 0.56675
1.3222 1.1752 0.56740
1.5224 1.1752 0.56200
1.7227 1.1752 0.55087
1.9229 1.1752 0.53359
2.1231 1.1752 0.50932
2.3234 1.1752 0.47730
2.5236 1.1752 0.43745
2.7238 1.1752 0.39063
2.9241 1.1752 0.33877
3.1243 1.1752 0.28455
3.3245 1.1752 0.23100
3.5247 1.1752 0.18096
3.7250 1.1752 0.13662
3.9252 1.1752 0.09932
4.1254 1.1752 0.06948
4.3257 1.1752 0.04675
4.5259 1.1752 0.03024
4.7261 1.1752 0.01881
4.9264 1.1752 0.01124
5.1266 1.1752 0.00646
5.3268 1.1752 0.00356
-4.4845 1.3754 0.00000
-4.2843 1.3754 0.00000
-4.0840 1.3754 0.00001
-3.8838 1.3754 0.00002
-3.6836 1.3754 0.00005
-3.4833 1.3754 0.00010
-3.2831 1.3754 0.00023
-3.0829 1.3754 0.00048
-2.8827 1.3754 0.00096
-2.6824 1.3754 0.00187
-2.4822 1.3754 0.00349
-2.2820 1.3754 0.00625
-2.0817 1.3754 0.01078
-1.8815 1.3754 0.01786
-1.6813 1.3754 0.02843
-1.4810 1.3754 0.04352
-1.2808 1.3754 0.06406
-1.0806 1.3754 0.09069
-0.8803 1.3754 0.12358
-0.6801 1.3754 0.16218
-0.4799 1.3754 0.20520
-0.2796 1.3754 0.25062
-0.0794 1.3754 0.29599
0.1208 1.3754 0.33883
0.3210 1.3754 0.37701
0.5213 1.3754 0.40912
0.7215 1.3754 0.43467
0.9217 1.3754 0.45389
1.1220 1.3754 0.46748
1.3222 1.3754 0.47605
1.5224 1.3754 0.47979
1.7227 1.3754 0.47823
1.9229 1.3754 0.47034
2.1231 1.3754 0.45489
2.3234 1.3754 0.43096
2.5236 1.3754 0.39841
2.7238 1.3754 0.35815
2.9241 1.3754 0.31217
3.1243 1.3754 0.26319
3.3245 1.3754 0.21425
3.5247 1.3754 0.16817
3.7250 1.3754 0.12715
3.9252 1.3754 0.09253
4.1254 1.3754 0.06477
4.3257 1.3754 0.04361
4.5259 1.3754 0.02822
4.7261 1.3754 0.01755
4.9264 1.3754 0.01049
5.1266 1.3754 0.00603
5.3268 1.3754 0.00333
-4.4845 1.5756 0.00000
-4.2843 1.5756 0.00000
-4.0840 1.5756 0.00001
-3.8838 1.5756 0.00001
-3.6836 1.5756 0.00003
-3.4833 1.5756 0.00008
-3.2831 1.5756 0.00017
-3.0829 1.5756 0.00035
-2.8827 1.5756 0.00070
-2.6824 1.5756 0.00137
-2.4822 1.5756 0.00256
-2.2820 1.5756 0.00459
-2.0817 1.5756 0.00791
-1.8815 1.5756 0.01310
-1.6813 1.5756 0.02087
-1.4810 1.5756 0.03197
-1.2808 1.5756 0.04708
-1.0806 1.5756 0.06672
-0.8803 1.5756 0.09104
-0.6801 1.5756 0.11971
-0.4799 1.5756 0.15186
-0.2796 1.5756 0.18614
-0.0794 1.5756 0.22091
0.1208 1.5756 0.25451
0.3210 1.5756 0.28556
0.5213 1.5756 0.31318
0.7215 1.5756 0.33704
0.9217 1.5756 0.35726
1.1220 1.5756 0.37410
1.3222 1.5756 0.38763
1.5224 1.5756 0.39743
1.7227 1.5756 0.40251
1.9229 1.5756 0.40148
2.1231 1.5756 0.39291
2.3234 1.5756 0.37581
2.5236 1.5756 0.35003
2.7238 1.5756 0.31646
2.9241 1.5756 0.27700
3.1243 1.5756 0.23427
3.3245 1.5756 0.19114
3.5247 1.5756 0.15028
3.7250 1.5756 0.11375
3.9252 1.5756 0.08285
4.1254 1.5756 0.05803
4.3257 1.5756 0.03908
4.5259 1.5756 0.02530
4.7261 1.5756 0.01574
4.9264 1.5756 0.00941
5.1266 1.5756 0.00541
5.3268 1.5756 0.00299
-4.4845 1.7759 0.00000
-4.2843 1.7759 0.00000
-4.0840 1.7759 0.00000
-3.8838 1.7759 0.00001
-3.6836 1.7759 0.00002
-3.4833 1.7759 0.00005
-3.2831 1.7759 0.00012
-3.0829 1.7759 0.00025
-2.8827 1.7759 0.00050
-2.6824 1.7759 0.00096
-2.4822 1.7759 0.00180
-2.2820 1.7759 0.00323
-2.0817 1.7759 0.00558
-1.8815 1.7759 0.00924
-1.6813 1.7759 0.01473
-1.4810 1.7759 0.02256
-1.2808 1.7759 0.03326
-1.0806 1.7759 0.04720
-0.8803 1.7759 0.06451
-0.6801 1.7759 0.08501
-0.4799 1.7759 0.10818
-0.2796 1.7759 0.13317
-0.0794 1.7759 0.15895
0.1208 1.7759 0.18451
0.3210 1.7759 0.20903
0.5213 1.7759 0.23198
0.7215 1.7759 0.25321
0.9217 1.7759 0.27273
1.1220 1.7759 0.29053
1.3222 1.7759 0.30631
1.5224 1.7759 0.31929
1.7227 1.7759 0.32823
1.9229 1.7759 0.33160
2.1231 1.7759 0.32795
2.3234 1.7759 0.31629
2.5236 1.7759 0.29648
2.7238 1.7759 0.26933
2.9241 1.7759 0.23659
3.1243 1.7759 0.20062
3.3245 1.7759 0.16399
3.5247 1.7759 0.12910
3.7250 1.7759 0.09782
3.9252 1.7759 0.07129
4.1254 1.7759 0.04996
4.3257 1.7759 0.03366
4.5259 1.7759 0.02180
4.7261 1.7759 0.01356
4.9264 1.7759 0.00811
5.1266 1.7759 0.00466
5.3268 1.7759 0.00257
-4.4845 1.9761 0.00000
-4.2843 1.9761 0.00000
-4.0840 1.9761 0.00000
-3.8838 1.9761 0.00001
-3.6836 1.9761 0.00002
-3.4833 1.9761 0.00004
-3.2831 1.9761 0.00008
-3.0829 1.9761 0.00017
-2.8827 1.9761 0.00034
-2.6824 1.9761 0.00065
-2.4822 1.9761 0.00122
-2.2820 1.9761 0.00219
-2.0817 1.9761 0.00378
-1.8815 1.9761 0.00626
-1.6813 1.9761 0.00998
-1.4810 1.9761 0.01531
-1.2808 1.9761 0.02259
-1.0806 1.9761 0.03210
-0.8803 1.9761 0.04396
-0.6801 1.9761 0.05810
-0.4799 1.9761 0.07421
-0.2796 1.9761 0.09182
-0.0794 1.9761 0.11033
0.1208 1.9761 0.12920
0.3210 1.9761 0.14797
0.5213 1.9761 0.16641
0.7215 1.9761 0.18444
0.9217 1.9761 0.20202
1.1220 1.9761 0.21898
1.3222 1.9761 0.23483
1.5224 1.9761 0.24865
1.7227 1.9761 0.25914
1.9229 1.9761 0.26482
2.1231 1.9761 0.26431
2.3234 1.9761 0.25675
2.5236 1.9761 0.24197
2.7238 1.9761 0.22071
2.9241 1.9761 0.19445
3.1243 1.9761 0.16524
3.3245 1.9761 0.13528
3.5247 1.9761 0.10662
3.7250 1.9761 0.08085
3.9252 1.9761 0.05896
4.1254 1.9761 0.04134
4.3257 1.9761 0.02786
4.5259 1.9761 0.01804
4.7261 1.9761 0.01123
4.9264 1.9761 0.00672
5.1266 1.9761 0.00386
5.3268 1.9761 0.00213
-4.4845 2.1763 0.00000
-4.2843 2.1763 0.00000
-4.0840 2.1763 0.00000
-3.8838 2.1763 0.00000
-3.6836 2.1763 0.00001
-3.4833 2.1763 0.00002
-3.2831 2.1763 0.00005
-3.0829 2.1763 0.00011
-2.8827 2.1763 0.00022
-2.6824 2.1763 0.00042
-2.4822 2.1763 0.00079
-2.2820 2.1763 0.00142
-2.0817 2.1763 0.00246
-1.8815 2.1763 0.00408
-1.6813 2.1763 0.00650
-1.4810 2.1763 0.00998
-1.2808 2.1763 0.01475
-1.0806 2.1763 0.02100
-0.8803 2.1763 0.02883
-0.6801 2.1763 0.03822
-0.4799 2.1763 0.04904
-0.2796 2.1763 0.06104
-0.0794 2.1763 0.07393
0.1208 2.1763 0.08744
0.3210 2.1763 0.10139
0.5213 2.1763 0.11569
0.7215 2.1763 0.13032
0.9217 2.1763 0.14522
1.1220 2.1763 0.16016
1.3222 2.1763 0.17458
1.5224 2.1763 0.18757
1.7227 2.1763 0.19792
1.9229 2.1763 0.20431
2.1231 2.1763 0.20556
2.3234 2.1763 0.20089
2.5236 2.1763 0.19020
2.7238 2.1763 0.17407
2.9241 2.1763 0.15374
3.1243 2.1763 0.13088
3.3245 2.1763 0.10729
3.5247 2.1763 0.08463
3.7250 2.1763 0.06422
3.9252 2.1763 0.04685
4.1254 2.1763 0.03286
4.3257 2.1763 0.02215
4.5259 2.1763 0.01435
4.7261 2.1763 0.00893
4.9264 2.1763 0.00534
5.1266 2.1763 0.00307
5.3268 2.1763 0.00169
-4.4845 2.3766 0.00000
-4.2843 2.3766 0.00000
-4.0840 2.3766 0.00000
-3.8838 2.3766 0.00000
-3.6836 2.3766 0.00001
-3.4833 2.3766 0.00001
-3.2831 2.3766 0.00003
-3.0829 2.3766 0.00007
-2.8827 2.3766 0.00014
-2.6824 2.3766 0.00027
-2.4822 2.3766 0.00050
-2.2820 2.3766 0.00089
-2.0817 2.3766 0.00154
-1.8815 2.3766 0.00255
-1.6813 2.3766 0.00407
-1.4810 2.3766 0.00626
-1.2808 2.3766 0.00926
-1.0806 2.3766 0.01321
-0.8803 2.3766 0.01819
-0.6801 2.3766 0.02422
-0.4799 2.3766 0.03124
-0.2796 2.3766 0.03916
-0.0794 2.3766 0.04786
0.1208 2.3766 0.05725
0.3210 2.3766 0.06729
0.5213 2.3766 0.07799
0.7215 2.3766 0.08935
0.9217 2.3766 0.10132
1.1220 2.3766 0.11363
1.3222 2.3766 0.12578
1.5224 2.3766 0.13696
1.7227 2.3766 0.14613
1.9229 2.3766 0.15218
2.1231 2.3766 0.15416
2.3234 2.3766 0.15144
2.5236 2.3766 0.14393
2.7238 2.3766 0.13209
2.9241 2.3766 0.11691
3.1243 2.3766 0.09967
3.3245 2.3766 0.08179
3.5247 2.3766 0.06457
3.7250 2.3766 0.04902
3.9252 2.3766 0.03578
4.1254 2.3766 0.02510
4.3257 2.3766 0.01692
4.5259 2.3766 0.01096
4.7261 2.3766 0.00682
4.9264 2.3766 0.00408
5.1266 2.3766 0.00235
5.3268 2.3766 0.00130
-4.4845 2.5768 0.00000
-4.2843 2.5768 0.00000
-4.0840 2.5768 0.00000
-3.8838 2.5768 0.00000
-3.6836 2.5768 0.00000
-3.4833 2.5768 0.00001
-3.2831 2.5768 0.00002
-3.0829 2.5768 0.00004
-2.8827 2.5768 0.00008
-2.6824 2.5768 0.00016
-2.4822 2.5768 0.00030
-2.2820 2.5768 0.00054
-2.0817 2.5768 0.00092
-1.8815 2.5768 0.00153
-1.6813 2.5768 0.00245
-1.4810 2.5768 0.00377
-1.2808 2.5768 0.00559
-1.0806 2.5768 0.00800
-0.8803 2.5768 0.01105
-0.6801 2.5768 0.01478
-0.4799 2.5768 0.01919
-0.2796 2.5768 0.02425
-0.0794 2.5768 0.02995
0.1208 2.5768 0.03629
0.3210 2.5768 0.04329
0.5213 2.5768 0.05100
0.7215 2.5768 0.05946
0.9217 2.5768 0.06859
1.1220 2.5768 0.07817
1.3222 2.5768 0.08777
1.5224 2.5768 0.09672
1.7227 2.5768 0.10421
1.9229 2.5768 0.10936
2.1231 2.5768 0.11142
2.3234 2.5768 0.10994
2.5236 2.5768 0.10482
2.7238 2.5768 0.09642
2.9241 2.5768 0.08548
3.1243 2.5768 0.07296
3.3245 2.5768 0.05993
3.5247 2.5768 0.04734
3.7250 2.5768 0.03595
3.9252 2.5768 0.02625
4.1254 2.5768 0.01842
4.3257 2.5768 0.01242
4.5259 2.5768 0.00805
4.7261 2.5768 0.00501
4.9264 2.5768 0.00300
5.1266 2.5768 0.00172
5.3268 2.5768 0.00095
-4.4845 2.7770 0.00000
-4.2843 2.7770 0.00000
-4.0840 2.7770 0.00000
-3.8838 2.7770 0.00000
-3.6836 2.7770 0.00000
-3.4833 2.7770 0.00001
-3.2831 2.7770 0.00001
-3.0829 2.7770 0.00002
-2.8827 2.7770 0.00005
-2.6824 2.7770 0.00009
-2.4822 2.7770 0.00017
-2.2820 2.7770 0.00031
-2.0817 2.7770 0.00053
-1.8815 2.7770 0.00089
-1.6813 2.7770 0.00142
-1.4810 2.7770 0.00219
-1.2808 2.7770 0.00325
-1.0806 2.7770 0.00466
-0.8803 2.7770 0.00647
-0.6801 2.7770 0.00870
-0.4799 2.7770 0.01138
-0.2796 2.7770 0.01452
-0.0794 2.7770 0.01814
0.1208 2.7770 0.02228
0.3210 2.7770 0.02701
0.5213 2.7770 0.03237
0.7215 2.7770 0.03839
0.9217 2.7770 0.04503
1.1220 2.7770 0.05211
1.3222 2.7770 0.05927
1.5224 2.7770 0.06602
1.7227 2.7770 0.07173
1.9229 2.7770 0.07577
2.1231 2.7770 0.07758
2.3234 2.7770 0.07682
2.5236 2.7770 0.07344
2.7238 2.7770 0.06769
2.9241 2.7770 0.06009
3.1243 2.7770 0.05134
3.3245 2.7770 0.04220
3.5247 2.7770 0.03335
3.7250 2.7770 0.02534
3.9252 2.7770 0.01851
4.1254 2.7770 0.01299
4.3257 2.7770 0.00876
4.5259 2.7770 0.00568
4.7261 2.7770 0.00353
4.9264 2.7770 0.00211
5.1266 2.7770 0.00121
5.3268 2.7770 0.00067
-4.4845 2.9773 0.00000
-4.2843 2.9773 0.00000
-4.0840 2.9773 0.00000
-3.8838 2.9773 0.00000
-3.6836 2.9773 0.00000
-3.4833 2.9773 0.00000
-3.2831 2.9773 0.00001
-3.0829 2.9773 0.00001
-2.8827 2.9773 0.00003
-2.6824 2.9773 0.00005
-2.4822 2.9773 0.00010
-2.2820 2.9773 0.00017
-2.0817 2.9773 0.00030
-1.8815 2.9773 0.00049
-1.6813 2.9773 0.00079
-1.4810 2.9773 0.00122
-1.2808 2.9773 0.00182
-1.0806 2.9773 0.00262
-0.8803 2.9773 0.00365
-0.6801 2.9773 0.00494
-0.4799 2.9773 0.00651
-0.2796 2.9773 0.00840
-0.0794 2.9773 0.01064
0.1208 2.9773 0.01326
0.3210 2.9773 0.01635
0.5213 2.9773 0.01994
0.7215 2.9773 0.02406
0.9217 2.9773 0.02867
1.1220 2.9773 0.03363
1.3222 2.9773 0.03870
1.5224 2.9773 0.04351
1.7227 2.9773 0.04763
1.9229 2.9773 0.05059
2.1231 2.9773 0.05201
2.3234 2.9773 0.05166
2.5236 2.9773 0.04950
2.7238 2.9773 0.04569
2.9241 2.9773 0.04061
3.1243 2.9773 0.03473
3.3245 2.9773 0.02856
3.5247 2.9773 0.02258
3.7250 2.9773 0.01716
3.9252 2.9773 0.01253
4.1254 2.9773 0.00880
4.3257 2.9773 0.00593
4.5259 2.9773 0.00385
4.7261 2.9773 0.00239
4.9264 2.9773 0.00143
5.1266 2.9773 0.00082
5.3268 2.9773 0.00045
-4.4845 3.1775 0.00000
-4.2843 3.1775 0.00000
-4.0840 3.1775 0.00000
-3.8838 3.1775 0.00000
-3.6836 3.1775 0.00000
-3.4833 3.1775 0.00000
-3.2831 3.1775 0.00000
-3.0829 3.1775 0.00001
-2.8827 3.1775 0.00001
-2.6824 3.1775 0.00003
-2.4822 3.1775 0.00005
-2.2820 3.1775 0.00009
-2.0817 3.1775 0.00016
-1.8815 3.1775 0.00026
-1.6813 3.1775 0.00042
-1.4810 3.1775 0.00065
-1.2808 3.1775 0.00098
-1.0806 3.1775 0.00141
-0.8803 3.1775 0.00198
-0.6801 3.1775 0.00271
-0.4799 3.1775 0.00361
-0.2796 3.1775 0.00471
-0.0794 3.1775 0.00604
0.1208 3.1775 0.00766
0.3210 3.1775 0.00960
0.5213 3.1775 0.01192
0.7215 3.1775 0.01462
0.9217 3.1775 0.01768
1.1220 3.1775 0.02100
1.3222 3.1775 0.02442
1.5224 3.1775 0.02768
1.7227 3.1775 0.03048
1.9229 3.1775 0.03253
2.1231 3.1775 0.03356
2.3234 3.1775 0.03342
2.5236 3.1775 0.03208
2.7238 3.1775 0.02965
2.9241 3.1775 0.02638
3.1243 3.1775 0.02257
3.3245 3.1775 0.01857
3.5247 3.1775 0.01469
3.7250 3.1775 0.01117
3.9252 3.1775 0.00816
4.1254 3.1775 0.00573
4.3257 3.1775 0.00386
4.5259 3.1775 0.00250
4.7261 3.1775 0.00156
4.9264 3.1775 0.00093
5.1266 3.1775 0.00054
5.3268 3.1775 0.00030
-4.4845 3.3777 0.00000
-4.2843 3.3777 0.00000
-4.0840 3.3777 0.00000
-3.8838 3.3777 0.00000
-3.6836 3.3777 0.00000
-3.4833 3.3777 0.00000
-3.2831 3.3777 0.00000
-3.0829 3.3777 0.00000
-2.8827 3.3777 0.00001
-2.6824 3.3777 0.00001
-2.4822 3.3777 0.00003
-2.2820 3.3777 0.00005
-2.0817 3.3777 0.00008
-1.8815 3.3777 0.00014
-1.6813 3.3777 0.00022
-1.4810 3.3777 0.00034
-1.2808 3.3777 0.00051
-1.0806 3.3777 0.00074
-0.8803 3.3777 0.00104
-0.6801 3.3777 0.00143
-0.4799 3.3777 0.00193
-0.2796 3.3777 0.00255
-0.0794 3.3777 0.00333
0.1208 3.3777 0.00429
0.3210 3.3777 0.00548
0.5213 3.3777 0.00691
0.7215 3.3777 0.00861
0.9217 3.3777 0.01055
1.1220 3.3777 0.01268
1.3222 3.3777 0.01487
1.5224 3.3777 0.01698
1.7227 3.3777 0.01880
1.9229 3.3777 0.02014
2.1231 3.3777 0.02084
2.3234 3.3777 0.02079
2.5236 3.3777 0.01999
2.7238 3.3777 0.01850
2.9241 3.3777 0.01647
3.1243 3.3777 0.01410
3.3245 3.3777 0.01160
3.5247 3.3777 0.00918
3.7250 3.3777 0.00698
3.9252 3.3777 0.00510
4.1254 3.3777 0.00358
4.3257 3.3777 0.00242
4.5259 3.3777 0.00157
4.7261 3.3777 0.00097
4.9264 3.3777 0.00058
5.1266 3.3777 0.00034
5.3268 3.3777 0.00019
-4.4845 3.5780 0.00000
-4.2843 3.5780 0.00000
-4.0840 3.5780 0.00000
-3.8838 3.5780 0.00000
-3.6836 3.5780 0.00000
-3.4833 3.5780 0.00000
-3.2831 3.5780 0.00000
-3.0829 3.5780 0.00000
-2.8827 3.5780 0.00000
-2.6824 3.5780 0.00001
-2.4822 3.5780 0.00001
-2.2820 3.5780 0.00002
-2.0817 3.5780 0.00004
-1.8815 3.5780 0.00007
-1.6813 3.5780 0.00011
-1.4810 3.5780 0.00017
-1.2808 3.5780 0.00025
-1.0806 3.5780 0.00037
-0.8803 3.5780 0.00053
-0.6801 3.5780 0.00073
-0.4799 3.5780 0.00100
-0.2796 3.5780 0.00134
-0.0794 3.5780 0.00178
0.1208 3.5780 0.00233
0.3210 3.5780 0.00303
0.5213 3.5780 0.00388
0.7215 3.5780 0.00491
0.9217 3.5780 0.00609
1.1220 3.5780 0.00739
1.3222 3.5780 0.00874
1.5224 3.5780 0.01004
1.7227 3.5780 0.01116
1.9229 3.5780 0.01200
2.1231 3.5780 0.01245
2.3234 3.5780 0.01244
2.5236 3.5780 0.01197
2.7238 3.5780 0.01109
2.9241 3.5780 0.00988
3.1243 3.5780 0.00846
3.3245 3.5780 0.00697
3.5247 3.5780 0.00551
3.7250 3.5780 0.00419
3.9252 3.5780 0.00306
4.1254 3.5780 0.00215
4.3257 3.5780 0.00145
4.5259 3.5780 0.00094
4.7261 3.5780 0.00059
4.9264 3.5780 0.00035
5.1266 3.5780 0.00020
5.3268 3.5780 0.00011
-4.4845 3.7782 0.00000
-4.2843 3.7782 0.00000
-4.0840 3.7782 0.00000
-3.8838 3.7782 0.00000
-3.6836 3.7782 0.00000
-3.4833 3.7782 0.00000
-3.2831 3.7782 0.00000
-3.0829 3.7782 0.00000
-2.8827 3.7782 0.00000
-2.6824 3.7782 0.00000
-2.4822 3.7782 0.00001
-2.2820 3.7782 0.00001
-2.0817 3.7782 0.00002
-1.8815 3.7782 0.00003
-1.6813 3.7782 0.00005
-1.4810 3.7782 0.00008
-1.2808 3.7782 0.00012
-1.0806 3.7782 0.00018
-0.8803 3.7782 0.00026
-0.6801 3.7782 0.00036
-0.4799 3.7782 0.00050
-0.2796 3.7782 0.00068
-0.0794 3.7782 0.00092
0.1208 3.7782 0.00123
0.3210 3.7782 0.00163
0.5213 3.7782 0.00212
0.7215 3.7782 0.00271
0.9217 3.7782 0.00340
1.1220 3.7782 0.00416
1.3222 3.7782 0.00495
1.5224 3.7782 0.00572
1.7227 3.7782 0.00638
1.9229 3.7782 0.00688
2.1231 3.7782 0.00715
2.3234 3.7782 0.00716
2.5236 3.7782 0.00690
2.7238 3.7782 0.00639
2.9241 3.7782 0.00570
3.1243 3.7782 0.00488
3.3245 3.7782 0.00402
3.5247 3.7782 0.00318
3.7250 3.7782 0.00242
3.9252 3.7782 0.00177
4.1254 3.7782 0.00124
4.3257 3.7782 0.00084
4.5259 3.7782 0.00054
4.7261 3.7782 0.00034
4.9264 3.7782 0.00020
5.1266 3.7782 0.00012
5.3268 3.7782 0.00006
-4.4845 3.9784 0.00000
-4.2843 3.9784 0.00000
-4.0840 3.9784 0.00000
-3.8838 3.9784 0.00000
-3.6836 3.9784 0.00000
-3.4833 3.9784 0.00000
-3.2831 3.9784 0.00000
-3.0829 3.9784 0.00000
-2.8827 3.9784 0.00000
-2.6824 3.9784 0.00000
-2.4822 3.9784 0.00000
-2.2820 3.9784 0.00000
-2.0817 3.9784 0.00001
-1.8815 3.9784 0.00001
-1.6813 3.9784 0.00002
-1.4810 3.9784 0.00004
-1.2808 3.9784 0.00006
-1.0806 3.9784 0.00008
-0.8803 3.9784 0.00012
-0.6801 3.9784 0.00017
-0.4799 3.9784 0.00024
-0.2796 3.9784 0.00034
-0.0794 3.9784 0.00046
0.1208 3.9784 0.00063
0.3210 3.9784 0.00085
0.5213 3.9784 0.00112
0.7215 3.9784 0.00145
0.9217 3.9784 0.00183
1.1220 3.9784 0.00226
1.3222 3.9784 0.00271
1.5224 3.9784 0.00314
1.7227 3.9784 0.00351
1.9229 3.9784 0.00379
2.1231 3.9784 0.00395
2.3234 3.9784 0.00396
2.5236 3.9784 0.00382
2.7238 3.9784 0.00354
2.9241 3.9784 0.00316
3.1243 3.9784 0.00270
3.3245 3.9784 0.00223
3.5247 3.9784 0.00176
3.7250 3.9784 0.00134
3.9252 3.9784 0.00098
4.1254 3.9784 0.00069
4.3257 3.9784 0.00046
4.5259 3.9784 0.00030
4.7261 3.9784 0.00019
4.9264 3.9784 0.00011
5.1266 3.9784 0.00006
5.3268 3.9784 0.00004
-4.4845 4.1786 0.00000
-4.2843 4.1786 0.00000
-4.0840 4.1786 0.00000
-3.8838 4.1786 0.00000
-3.6836 4.1786 0.00000
-3.4833 4.1786 0.00000
-3.2831 4.1786 0.00000
-3.0829 4.1786 0.00000
-2.8827 4.1786 0.00000
-2.6824 4.1786 0.00000
-2.4822 4.1786 0.00000
-2.2820 4.1786 0.00000
-2.0817 4.1786 0.00000
-1.8815 4.1786 0.00001
-1.6813 4.1786 0.00001
-1.4810 4.1786 0.00002
-1.2808 4.1786 0.00003
-1.0806 4.1786 0.00004
-0.8803 4.1786 0.00006
-0.6801 4.1786 0.00008
-0.4799 4.1786 0.00012
-0.2796 4.1786 0.00016
-0.0794 4.1786 0.00023
0.1208 4.1786 0.00031
0.3210 4.1786 0.00043
0.5213 4.1786 0.00057
0.7215 4.1786 0.00075
0.9217 4.1786 0.00095
1.1220 4.1786 0.00118
1.3222 4.1786 0.00142
1.5224 4.1786 0.00166
1.7227 4.1786 0.00186
1.9229 4.1786 0.00201
2.1231 4.1786 0.00210
2.3234 4.1786 0.00210
2.5236 4.1786 0.00203
2.7238 4.1786 0.00188
2.9241 4.1786 0.00168
3.1243 4.1786 0.00144
3.3245 4.1786 0.00119
3.5247 4.1786 0.00094
3.7250 4.1786 0.00071
3.9252 4.1786 0.00052
4.1254 4.1786 0.00037
4.3257 4.1786 0.00025
4.5259 4.1786 0.00016
4.7261 4.1786 0.00010
4.9264 4.1786 0.00006
5.1266 4.1786 0.00003
5.3268 4.1786 0.00002
-4.4845 4.3789 0.00000
-4.2843 4.3789 0.00000
-4.0840 4.3789 0.00000
-3.8838 4.3789 0.00000
-3.6836 4.3789 0.00000
-3.4833 4.3789 0.00000
-3.2831 4.3789 0.00000
-3.0829 4.3789 0.00000
-2.8827 4.3789 0.00000
-2.6824 4.3789 0.00000
-2.4822 4.3789 0.00000
-2.2820 4.3789 0.00000
-2.0817 4.3789 0.00000
-1.8815 4.3789 0.00000
-1.6813 4.3789 0.00000
-1.4810 4.3789 0.00001
-1.2808 4.3789 0.00001
-1.0806 4.3789 0.00002
-0.8803 4.3789 0.00002
-0.6801 4.3789 0.00004
-0.4799 4.3789 0.00005
-0.2796 4.3789 0.00008
-0.0794 4.3789 0.00011
0.1208 4.3789 0.00015
0.3210 4.3789 0.00021
0.5213 4.3789 0.00028
0.7215 4.3789 0.00037
0.9217 4.3789 0.00048
1.1220 4.3789 0.00060
1.3222 4.3789 0.00072
1.5224 4.3789 0.00084
1.7227 4.3789 0.00095
1.9229 4.3789 0.00103
2.1231 4.3789 0.00107
2.3234 4.3789 0.00107
2.5236 4.3789 0.00104
2.7238 4.3789 0.00096
2.9241 4.3789 0.00086
3.1243 4.3789 0.00074
3.3245 4.3789 0.00061
3.5247 4.3789 0.00048
3.7250 4.3789 0.00037
3.9252 4.3789 0.00027
4.1254 4.3789 0.00019
4.3257 4.3789 0.00013
4.5259 4.3789 0.00008
4.7261 4.3789 0.00005
4.9264 4.3789 0.00003
5.1266 4.3789 0.00002
5.3268 4.3789 0.00001
-4.4845 4.5791 0.00000
-4.2843 4.5791 0.00000
-4.0840 4.5791 0.00000
-3.8838 4.5791 0.00000
-3.6836 4.5791 0.00000
-3.4833 4.5791 0.00000
-3.2831 4.5791 0.00000
-3.0829 4.5791 0.00000
-2.8827 4.5791 0.00000
-2.6824 4.5791 0.00000
-2.4822 4.5791 0.00000
-2.2820 4.5791 0.00000
-2.0817 4.5791 0.00000
-1.8815 4.5791 0.00000
-1.6813 4.5791 0.00000
-1.4810 4.5791 0.00000
-1.2808 4.5791 0.00000
-1.0806 4.5791 0.00001
-0.8803 4.5791 0.00001
-0.6801 4.5791 0.00002
-0.4799 4.5791 0.00002
-0.2796 4.5791 0.00003
-0.0794 4.5791 0.00005
0.1208 4.5791 0.00007
0.3210 4.5791 0.00010
0.5213 4.5791 0.00013
0.7215 4.5791 0.00018
0.9217 4.5791 0.00023
1.1220 4.5791 0.00029
1.3222 4.5791 0.00035
1.5224 4.5791 0.00041
1.7227 4.5791 0.00046
1.9229 4.5791 0.00050
2.1231 4.5791 0.00053
2.3234 4.5791 0.00053
2.5236 4.5791 0.00051
2.7238 4.5791 0.00047
2.9241 4.5791 0.00042
3.1243 4.5791 0.00036
3.3245 4.5791 0.00030
3.5247 4.5791 0.00024
3.7250 4.5791 0.00018
3.9252 4.5791 0.00013
4.1254 4.5791 0.00009
4.3257 4.5791 0.00006
4.5259 4.5791 0.00004
4.7261 4.5791 0.00003
4.9264 4.5791 0.00002
5.1266 4.5791 0.00001
5.3268 4.5791 0.00000
-4.4845 4.7793 0.00000
-4.2843 4.7793 0.00000
-4.0840 4.7793 0.00000
-3.8838 4.7793 0.00000
-3.6836 4.7793 0.00000
-3.4833 4.7793 0.00000
-3.2831 4.7793 0.00000
-3.0829 4.7793 0.00000
-2.8827 4.7793 0.00000
-2.6824 4.7793 0.00000
-2.4822 4.7793 0.00000
-2.2820 4.7793 0.00000
-2.0817 4.7793 0.00000
-1.8815 4.7793 0.00000
-1.6813 4.7793 0.00000
-1.4810 4.7793 0.00000
-1.2808 4.7793 0.00000
-1.0806 4.7793 0.00000
-0.8803 4.7793 0.00000
-0.6801 4.7793 0.00001
-0.4799 4.7793 0.00001
-0.2796 4.7793 0.00002
-0.0794 4.7793 0.00002
0.1208 4.7793 0.00003
0.3210 4.7793 0.00004
0.5213 4.7793 0.00006
0.7215 4.7793 0.00008
0.9217 4.7793 0.00011
1.1220 4.7793 0.00014
1.3222 4.7793 0.00016
1.5224 4.7793 0.00019
1.7227 4.7793 0.00022
1.9229 4.7793 0.00024
2.1231 4.7793 0.00025
2.3234 4.7793 0.00025
2.5236 4.7793 0.00024
2.7238 4.7793 0.00022
2.9241 4.7793 0.00020
3.1243 4.7793 0.00017
3.3245 4.7793 0.00014
3.5247 4.7793 0.00011
3.7250 4.7793 0.00008
3.9252 4.7793 0.00006
4.1254 4.7793 0.00004
4.3257 4.7793 0.00003
4.5259 4.7793 0.00002
4.7261 4.7793 0.00001
4.9264 4.7793 0.00001
5.1266 4.7793 0.00000
5.3268 4.7793 0.00000
-4.4845 4.9796 0.00000
-4.2843 4.9796 0.00000
-4.0840 4.9796 0.00000
-3.8838 4.9796 0.00000
-3.6836 4.9796 0.00000
-3.4833 4.9796 0.00000
-3.2831 4.9796 0.00000
-3.0829 4.9796 0.00000
-2.8827 4.9796 0.00000
-2.6824 4.9796 0.00000
-2.4822 4.9796 0.00000
-2.2820 4.9796 0.00000
-2.0817 4.9796 0.00000
-1.8815 4.9796 0.00000
-1.6813 4.9796 0.00000
-1.4810 4.9796 0.00000
-1.2808 4.9796 0.00000
-1.0806 4.9796 0.00000
-0.8803 4.9796 0.00000
-0.6801 4.9796 0.00000
-0.4799 4.9796 0.00000
-0.2796 4.9796 0.00001
-0.0794 4.9796 0.00001
0.1208 4.9796 0.00001
0.3210 4.9796 0.00002
0.5213 4.9796 0.00003
0.7215 4.9796 0.00004
0.9217 4.9796 0.00005
1.1220 4.9796 0.00006
1.3222 4.9796 0.00007
1.5224 4.9796 0.00009
1.7227 4.9796 0.00010
1.9229 4.9796 0.00011
2.1231 4.9796 0.00011
2.3234 4.9796 0.00011
2.5236 4.9796 0.00011
2.7238 4.9796 0.00010
2.9241 4.9796 0.00009
3.1243 4.9796 0.00008
3.3245 4.9796 0.00006
3.5247 4.9796 0.00005
3.7250 4.9796 0.00004
3.9252 4.9796 0.00003
4.1254 4.9796 0.00002
4.3257 4.9796 0.00001
4.5259 4.9796 0.00001
4.7261 4.9796 0.00001
4.9264 4.9796 0.00000
5.1266 4.9796 0.00000
5.3268 4.9796 0.00000
-4.4845 5.1798 0.00000
-4.2843 5.1798 0.00000
-4.0840 5.1798 0.00000
-3.8838 5.1798 0.00000
-3.6836 5.1798 0.00000
-3.4833 5.1798 0.00000
-3.2831 5.1798 0.00000
-3.0829 5.1798 0.00000
-2.8827 5.1798 0.00000
-2.6824 5.1798 0.00000
-2.4822 5.1798 0.00000
-2.2820 5.1798 0.00000
-2.0817 5.1798 0.00000
-1.8815 5.1798 0.00000
-1.6813 5.1798 0.00000
-1.4810 5.1798 0.00000
-1.2808 5.1798 0.00000
-1.0806 5.1798 0.00000
-0.8803 5.1798 0.00000
-0.6801 5.1798 0.00000
-0.4799 5.1798 0.00000
-0.2796 5.1798 0.00000
-0.0794 5.1798 0.00000
0.1208 5.1798 0.00001
0.3210 5.1798 0.00001
0.5213 5.1798 0.00001
0.7215 5.1798 0.00002
0.9217 5.1798 0.00002
1.1220 5.1798 0.00003
1.3222 5.1798 0.00003
1.5224 5.1798 0.00004
1.7227 5.1798 0.00004
1.9229 5.1798 0.00005
2.1231 5.1798 0.00005
2.3234 5.1798 0.00005
2.5236 5.1798 0.00005
2.7238 5.1798 0.00004
2.9241 5.1798 0.00004
3.1243 5.1798 0.00003
3.3245 5.1798 0.00003
3.5247 5.1798 0.00002
3.7250 5.1798 0.00002
3.9252 5.1798 0.00001
4.1254 5.1798 0.00001
4.3257 5.1798 0.00001
4.5259 5.1798 0.00000
4.7261 5.1798 0.00000
4.9264 5.1798 0.00000
5.1266 5.1798 0.00000
5.3268 5.1798 0.00000
-4.4845 5.3800 0.00000
-4.2843 5.3800 0.00000
-4.0840 5.3800 0.00000
-3.8838 5.3800 0.00000
-3.6836 5.3800 0.00000
-3.4833 5.3800 0.00000
-3.2831 5.3800 0.00000
-3.0829 5.3800 0.00000
-2.8827 5.3800 0.00000
-2.6824 5.3800 0.00000
-2.4822 5.3800 0.00000
-2.2820 5.3800 0.00000
-2.0817 5.3800 0.00000
-1.8815 5.3800 0.00000
-1.6813 5.3800 0.00000
-1.4810 5.3800 0.00000
-1.2808 5.3800 0.00000
-1.0806 5.3800 0.00000
-0.8803 5.3800 0.00000
-0.6801 5.3800 0.00000
-0.4799 5.3800 0.00000
-0.2796 5.3800 0.00000
-0.0794 5.3800 0.00000
0.1208 5.3800 0.00000
0.3210 5.3800 0.00000
0.5213 5.3800 0.00000
0.7215 5.3800 0.00001
0.9217 5.3800 0.00001
1.1220 5.3800 0.00001
1.3222 5.3800 0.00001
1.5224 5.3800 0.00002
1.7227 5.3800 0.00002
1.9229 5.3800 0.00002
2.1231 5.3800 0.00002
2.3234 5.3800 0.00002
2.5236 5.3800 0.00002
2.7238 5.3800 0.00002
2.9241 5.3800 0.00002
3.1243 5.3800 0.00001
3.3245 5.3800 0.00001
3.5247 5.3800 0.00001
3.7250 5.3800 0.00001
3.9252 5.3800 0.00001
4.1254 5.3800 0.00000
4.3257 5.3800 0.00000
4.5259 5.3800 0.00000
4.7261 5.3800 0.00000
4.9264 5.3800 0.00000
5.1266 5.3800 0.00000
5.3268 5.3800 0.00000
-4.4845 5.5803 0.00000
-4.2843 5.5803 0.00000
-4.0840 5.5803 0.00000
-3.8838 5.5803 0.00000
-3.6836 5.5803 0.00000
-3.4833 5.5803 0.00000
-3.2831 5.5803 0.00000
-3.0829 5.5803 0.00000
-2.8827 5.5803 0.00000
-2.6824 5.5803 0.00000
-2.4822 5.5803 0.00000
-2.2820 5.5803 0.00000
-2.0817 5.5803 0.00000
-1.8815 5.5803 0.00000
-1.6813 5.5803 0.00000
-1.4810 5.5803 0.00000
-1.2808 5.5803 0.00000
-1.0806 5.5803 0.00000
-0.8803 5.5803 0.00000
-0.6801 5.5803 0.00000
-0.4799 5.5803 0.00000
-0.2796 5.5803 0.00000
-0.0794 5.5803 0.00000
0.1208 5.5803 0.00000
0.3210 5.5803 0.00000
0.5213 5.5803 0.00000
0.7215 5.5803 0.00000
0.9217 5.5803 0.00000
1.1220 5.5803 0.00000
1.3222 5.5803 0.00001
1.5224 5.5803 0.00001
1.7227 5.5803 0.00001
1.9229 5.5803 0.00001
2.1231 5.5803 0.00001
2.3234 5.5803 0.00001
2.5236 5.5803 0.00001
2.7238 5.5803 0.00001
2.9241 5.5803 0.00001
3.1243 5.5803 0.00001
3.3245 5.5803 0.00000
3.5247 5.5803 0.00000
3.7250 5.5803 0.00000
3.9252 5.5803 0.00000
4.1254 5.5803 0.00000
4.3257 5.5803 0.00000
4.5259 5.5803 0.00000
4.7261 5.5803 0.00000
4.9264 5.5803 0.00000
5.1266 5.5803 0.00000
5.3268 5.5803 0.00000
-4.4845 5.7805 0.00000
-4.2843 5.7805 0.00000
-4.0840 5.7805 0.00000
-3.8838 5.7805 0.00000
-3.6836 5.7805 0.00000
-3.4833 5.7805 0.00000
-3.2831 5.7805 0.00000
-3.0829 5.7805 0.00000
-2.8827 5.7805 0.00000
-2.6824 5.7805 0.00000
-2.4822 5.7805 0.00000
-2.2820 5.7805 0.00000
-2.0817 5.7805 0.00000
-1.8815 5.7805 0.00000
-1.6813 5.7805 0.00000
-1.4810 5.7805 0.00000
-1.2808 5.7805 0.00000
-1.0806 5.7805 0.00000
-0.8803 5.7805 0.00000
-0.6801 5.7805 0.00000
-0.4799 5.7805 0.00000
-0.2796 5.7805 0.00000
-0.0794 5.7805 0.00000
0.1208 5.7805 0.00000
0.3210 5.7805 0.00000
0.5213 5.7805 0.00000
0.7215 5.7805 0.00000
0.9217 5.7805 0.00000
1.1220 5.7805 0.00000
1.3222 5.7805 0.00000
1.5224 5.7805 0.00000
1.7227 5.7805 0.00000
1.9229 5.7805 0.00000
2.1231 5.7805 0.00000
2.3234 5.7805 0.00000
2.5236 5.7805 0.00000
2.7238 5.7805 0.00000
2.9241 5.7805 0.00000
3.1243 5.7805 0.00000
3.3245 5.7805 0.00000
3.5247 5.7805 0.00000
3.7250 5.7805 0.00000
3.9252 5.7805 0.00000
4.1254 5.7805 0.00000
4.3257 5.7805 0.00000
4.5259 5.7805 0.00000
4.7261 5.7805 0.00000
4.9264 5.7805 0.00000
5.1266 5.7805 0.00000
5.3268 5.7805 0.00000
-4.4845 5.9807 0.00000
-4.2843 5.9807 0.00000
-4.0840 5.9807 0.00000
-3.8838 5.9807 0.00000
-3.6836 5.9807 0.00000
-3.4833 5.9807 0.00000
-3.2831 5.9807 0.00000
-3.0829 5.9807 0.00000
-2.8827 5.9807 0.00000
-2.6824 5.9807 0.00000
-2.4822 5.9807 0.00000
-2.2820 5.9807 0.00000
-2.0817 5.9807 0.00000
-1.8815 5.9807 0.00000
-1.6813 5.9807 0.00000
-1.4810 5.9807 0.00000
-1.2808 5.9807 0.00000
-1.0806 5.9807 0.00000
-0.8803 5.9807 0.00000
-0.6801 5.9807 0.00000
-0.4799 5.9807 0.00000
-0.2796 5.9807 0.00000
-0.0794 5.9807 0.00000
0.1208 5.9807 0.00000
0.3210 5.9807 0.00000
0.5213 5.9807 0.00000
0.7215 5.9807 0.00000
0.9217 5.9807 0.00000
1.1220 5.9807 0.00000
1.3222 5.9807 0.00000
1.5224 5.9807 0.00000
1.7227 5.9807 0.00000
1.9229 5.9807 0.00000
2.1231 5.9807 0.00000
2.3234 5.9807 0.00000
2.5236 5.9807 0.00000
2.7238 5.9807 0.00000
2.9241 5.9807 0.00000
3.1243 5.9807 0.00000
3.3245 5.9807 0.00000
3.5247 5.9807 0.00000
3.7250 5.9807 0.00000
3.9252 5.9807 0.00000
4.1254 5.9807 0.00000
4.3257 5.9807 0.00000
4.5259 5.9807 0.00000
4.7261 5.9807 0.00000
4.9264 5.9807 0.00000
5.1266 5.9807 0.00000
5.3268 5.9807 0.00000
-4.4845 6.1810 0.00000
-4.2843 6.1810 0.00000
-4.0840 6.1810 0.00000
-3.8838 6.1810 0.00000
-3.6836 6.1810 0.00000
-3.4833 6.1810 0.00000
-3.2831 6.1810 0.00000
-3.0829 6.1810 0.00000
-2.8827 6.1810 0.00000
-2.6824 6.1810 0.00000
-2.4822 6.1810 0.00000
-2.2820 6.1810 0.00000
-2.0817 6.1810 0.00000
-1.8815 6.1810 0.00000
-1.6813 6.1810 0.00000
-1.4810 6.1810 0.00000
-1.2808 6.1810 0.00000
-1.0806 6.1810 0.00000
-0.8803 6.1810 0.00000
-0.6801 6.1810 0.00000
-0.4799 6.1810 0.00000
-0.2796 6.1810 0.00000
-0.0794 6.1810 0.00000
0.1208 6.1810 0.00000
0.3210 6.1810 0.00000
0.5213 6.1810 0.00000
0.7215 6.1810 0.00000
0.9217 6.1810 0.00000
1.1220 6.1810 0.00000
1.3222 6.1810 0.00000
1.5224 6.1810 0.00000
1.7227 6.1810 0.00000
1.9229 6.1810 0.00000
2.1231 6.1810 0.00000
2.3234 6.1810 0.00000
2.5236 6.1810 0.00000
2.7238 6.1810 0.00000
2.9241 6.1810 0.00000
3.1243 6.1810 0.00000
3.3245 6.1810 0.00000
3.5247 6.1810 0.00000
3.7250 6.1810 0.00000
3.9252 6.1810 0.00000
4.1254 6.1810 0.00000
4.3257 6.1810 0.00000
4.5259 6.1810 0.00000
4.7261 6.1810 0.00000
4.9264 6.1810 0.00000
5.1266 6.1810 0.00000
5.3268 6.1810 0.00000
-4.4845 6.3812 0.00000
-4.2843 6.3812 0.00000
-4.0840 6.3812 0.00000
-3.8838 6.3812 0.00000
-3.6836 6.3812 0.00000
-3.4833 6.3812 0.00000
-3.2831 6.3812 0.00000
-3.0829 6.3812 0.00000
-2.8827 6.3812 0.00000
-2.6824 6.3812 0.00000
-2.4822 6.3812 0.00000
-2.2820 6.3812 0.00000
-2.0817 6.3812 0.00000
-1.8815 6.3812 0.00000
-1.6813 6.3812 0.00000
-1.4810 6.3812 0.00000
-1.2808 6.3812 0.00000
-1.0806 6.3812 0.00000
-0.8803 6.3812 0.00000
-0.6801 6.3812 0.00000
-0.4799 6.3812 0.00000
-0.2796 6.3812 0.00000
-0.0794 6.3812 0.00000
0.1208 6.3812 0.00000
0.3210 6.3812 0.00000
0.5213 6.3812 0.00000
0.7215 6.3812 0.00000
0.9217 6.3812 0.00000
1.1220 6.3812 0.00000
1.3222 6.3812 0.00000
1.5224 6.3812 0.00000
1.7227 6.3812 0.00000
1.9229 6.3812 0.00000
2.1231 6.3812 0.00000
2.3234 6.3812 0.00000
2.5236 6.3812 0.00000
2.7238 6.3812 0.00000
2.9241 6.3812 0.00000
3.1243 6.3812 0.00000
3.3245 6.3812 0.00000
3.5247 6.3812 0.00000
3.7250 6.3812 0.00000
3.9252 6.3812 0.00000
4.1254 6.3812 0.00000
4.3257 6.3812 0.00000
4.5259 6.3812 0.00000
4.7261 6.3812 0.00000
4.9264 6.3812 0.00000
5.1266 6.3812 0.00000
5.3268 6.3812 0.00000
-4.4845 6.5814 0.00000
-4.2843 6.5814 0.00000
-4.0840 6.5814 0.00000
-3.8838 6.5814 0.00000
-3.6836 6.5814 0.00000
-3.4833 6.5814 0.00000
-3.2831 6.5814 0.00000
-3.0829 6.5814 0.00000
-2.8827 6.5814 0.00000
-2.6824 6.5814 0.00000
-2.4822 6.5814 0.00000
-2.2820 6.5814 0.00000
-2.0817 6.5814 0.00000
-1.8815 6.5814 0.00000
-1.6813 6.5814 0.00000
-1.4810 6.5814 0.00000
-1.2808 6.5814 0.00000
-1.0806 6.5814 0.00000
-0.8803 6.5814 0.00000
-0.6801 6.5814 0.00000
-0.4799 6.5814 0.00000
-0.2796 6.5814 0.00000
-0.0794 6.5814 0.00000
0.1208 6.5814 0.00000
0.3210 6.5814 0.00000
0.5213 6.5814 0.00000
0.7215 6.5814 0.00000
0.9217 6.5814 0.00000
1.1220 6.5814 0.00000
1.3222 6.5814 0.00000
1.5224 6.5814 0.00000
1.7227 6.5814 0.00000
1.9229 6.5814 0.00000
2.1231 6.5814 0.00000
2.3234 6.5814 0.00000
2.5236 6.5814 0.00000
2.7238 6.5814 0.00000
2.9241 6.5814 0.00000
3.1243 6.5814 0.00000
3.3245 6.5814 0.00000
3.5247 6.5814 0.00000
3.7250 6.5814 0.00000
3.9252 6.5814 0.00000
4.1254 6.5814 0.00000
4.3257 6.5814 0.00000
4.5259 6.5814 0.00000
4.7261 6.5814 0.00000
4.9264 6.5814 0.00000
5.1266 6.5814 0.00000
5.3268 6.5814 0.00000

==> figures/gmm_cd2_examples2.dat <==
x y z
-4.4845 -3.2299 0.00001
-4.2843 -3.2299 0.00002
-4.0840 -3.2299 0.00004
-3.8838 -3.2299 0.00006
-3.6836 -3.2299 0.00010
-3.4833 -3.2299 0.00015
-3.2831 -3.2299 0.00022
-3.0829 -3.2299 0.00031
-2.8827 -3.2299 0.00045
-2.6824 -3.2299 0.00065
-2.4822 -3.2299 0.00093
-2.2820 -3.2299 0.00132
-2.0817 -3.2299 0.00184
-1.8815 -3.2299 0.00254
-1.6813 -3.2299 0.00342
-1.4810 -3.2299 0.00450
-1.2808 -3.2299 0.00575
-1.0806 -3.2299 0.00711
-0.8803 -3.2299 0.00850
-0.6801 -3.2299 0.00981
-0.4799 -3.2299 0.01090
-0.2796 -3.2299 0.01166
-0.0794 -3.2299 0.01199
0.1208 -3.2299 0.01187
0.3210 -3.2299 0.01129
0.5213 -3.2299 0.01033
0.7215 -3.2299 0.00907
0.9217 -3.2299 0.00766
1.1220 -3.2299 0.00622
1.3222 -3.2299 0.00485
1.5224 -3.2299 0.00363
1.7227 -3.2299 0.00261
1.9229 -3.2299 0.00181
2.1231 -3.2299 0.00120
2.3234 -3.2299 0.00077
2.5236 -3.2299 0.00047
2.7238 -3.2299 0.00028
2.9241 -3.2299 0.00016
3.1243 -3.2299 0.00008
3.3245 -3.2299 0.00004
3.5247 -3.2299 0.00002
3.7250 -3.2299 0.00001
3.9252 -3.2299 0.00000
4.1254 -3.2299 0.00000
4.3257 -3.2299 0.00000
4.5259 -3.2299 0.00000
4.7261 -3.2299 0.00000
4.9264 -3.2299 0.00000
5.1266 -3.2299 0.00000
5.3268 -3.2299 0.00000
-4.4845 -3.0297 0.00003
-4.2843 -3.0297 0.00005
-4.0840 -3.0297 0.00008
-3.8838 -3.0297 0.00013
-3.6836 -3.0297 0.00020
-3.4833 -3.0297 0.00029
-3.2831 -3.0297 0.00043
-3.0829 -3.0297 0.00062
-2.8827 -3.0297 0.00088
-2.6824 -3.0297 0.00124
-2.4822 -3.0297 0.00175
-2.2820 -3.0297 0.00244
-2.0817 -3.0297 0.00338
-1.8815 -3.0297 0.00461
-1.6813 -3.0297 0.00618
-1.4810 -3.0297 0.00808
-1.2808 -3.0297 0.01028
-1.0806 -3.0297 0.01269
-0.8803 -3.0297 0.01513
-0.6801 -3.0297 0.01743
-0.4799 -3.0297 0.01935
-0.2796 -3.0297 0.02068
-0.0794 -3.0297 0.02127
0.1208 -3.0297 0.02104
0.3210 -3.0297 0.02001
0.5213 -3.0297 0.01830
0.7215 -3.0297 0.01608
0.9217 -3.0297 0.01357
1.1220 -3.0297 0.01101
1.3222 -3.0297 0.00859
1.5224 -3.0297 0.00643
1.7227 -3.0297 0.00463
1.9229 -3.0297 0.00320
2.1231 -3.0297 0.00212
2.3234 -3.0297 0.00136
2.5236 -3.0297 0.00083
2.7238 -3.0297 0.00049
2.9241 -3.0297 0.00028
3.1243 -3.0297 0.00015
3.3245 -3.0297 0.00008
3.5247 -3.0297 0.00004
3.7250 -3.0297 0.00002
3.9252 -3.0297 0.00001
4.1254 -3.0297 0.00000
4.3257 -3.0297 0.00000
4.5259 -3.0297 0.00000
4.7261 -3.0297 0.00000
4.9264 -3.0297 0.00000
5.1266 -3.0297 0.00000
5.3268 -3.0297 0.00000
-4.4845 -2.8294 0.00006
-4.2843 -2.8294 0.00010
-4.0840 -2.8294 0.00016
-3.8838 -2.8294 0.00025
-3.6836 -2.8294 0.00038
-3.4833 -2.8294 0.00056
-3.2831 -2.8294 0.00082
-3.0829 -2.8294 0.00116
-2.8827 -2.8294 0.00164
-2.6824 -2.8294 0.00229
-2.4822 -2.8294 0.00318
-2.2820 -2.8294 0.00438
-2.0817 -2.8294 0.00599
-1.8815 -2.8294 0.00809
-1.6813 -2.8294 0.01075
-1.4810 -2.8294 0.01397
-1.2808 -2.8294 0.01770
-1.0806 -2.8294 0.02176
-0.8803 -2.8294 0.02590
-0.6801 -2.8294 0.02977
-0.4799 -2.8294 0.03301
-0.2796 -2.8294 0.03526
-0.0794 -2.8294 0.03624
0.1208 -2.8294 0.03584
0.3210 -2.8294 0.03408
0.5213 -2.8294 0.03115
0.7215 -2.8294 0.02737
0.9217 -2.8294 0.02310
1.1220 -2.8294 0.01874
1.3222 -2.8294 0.01461
1.5224 -2.8294 0.01094
1.7227 -2.8294 0.00787
1.9229 -2.8294 0.00544
2.1231 -2.8294 0.00361
2.3234 -2.8294 0.00231
2.5236 -2.8294 0.00141
2.7238 -2.8294 0.00083
2.9241 -2.8294 0.00047
3.1243 -2.8294 0.00026
3.3245 -2.8294 0.00013
3.5247 -2.8294 0.00007
3.7250 -2.8294 0.00003
3.9252 -2.8294 0.00001
4.1254 -2.8294 0.00001
4.3257 -2.8294 0.00000
4.5259 -2.8294 0.00000
4.7261 -2.8294 0.00000
4.9264 -2.8294 0.00000
5.1266 -2.8294 0.00000
5.3268 -2.8294 0.00000
-4.4845 -2.6292 0.00011
-4.2843 -2.6292 0.00019
-4.0840 -2.6292 0.00030
-3.8838 -2.6292 0.00047
-3.6836 -2.6292 0.00071
-3.4833 -2.6292 0.00105
-3.2831 -2.6292 0.00151
-3.0829 -2.6292 0.00212
-2.8827 -2.6292 0.00295
-2.6824 -2.6292 0.00407
-2.4822 -2.6292 0.00557
-2.2820 -2.6292 0.00758
-2.0817 -2.6292 0.01024
-1.8815 -2.6292 0.01368
-1.6813 -2.6292 0.01802
-1.4810 -2.6292 0.02327
-1.2808 -2.6292 0.02932
-1.0806 -2.6292 0.03591
-0.8803 -2.6292 0.04262
-0.6801 -2.6292 0.04890
-0.4799 -2.6292 0.05414
-0.2796 -2.6292 0.05776
-0.0794 -2.6292 0.05934
0.1208 -2.6292 0.05865
0.3210 -2.6292 0.05575
0.5213 -2.6292 0.05095
0.7215 -2.6292 0.04475
0.9217 -2.6292 0.03778
1.1220 -2.6292 0.03065
1.3222 -2.6292 0.02389
1.5224 -2.6292 0.01789
1.7227 -2.6292 0.01287
1.9229 -2.6292 0.00890
2.1231 -2.6292 0.00591
2.3234 -2.6292 0.00377
2.5236 -2.6292 0.00231
2.7238 -2.6292 0.00136
2.9241 -2.6292 0.00077
3.1243 -2.6292 0.00042
3.3245 -2.6292 0.00022
3.5247 -2.6292 0.00011
3.7250 -2.6292 0.00005
3.9252 -2.6292 0.00002
4.1254 -2.6292 0.00001
4.3257 -2.6292 0.00000
4.5259 -2.6292 0.00000
4.7261 -2.6292 0.00000
4.9264 -2.6292 0.00000
5.1266 -2.6292 0.00000
5.3268 -2.6292 0.00000
-4.4845 -2.4290 0.00020
-4.2843 -2.4290 0.00034
-4.0840 -2.4290 0.00055
-3.8838 -2.4290 0.00085
-3.6836 -2.4290 0.00128
-3.4833 -2.4290 0.00187
-3.2831 -2.4290 0.00267
-3.0829 -2.4290 0.00374
-2.8827 -2.4290 0.00514
-2.6824 -2.4290 0.00699
-2.4822 -2.4290 0.00944
-2.2820 -2.4290 0.01267
-2.0817 -2.4290 0.01689
-1.8815 -2.4290 0.02232
-1.6813 -2.4290 0.02912
-1.4810 -2.4290 0.03731
-1.2808 -2.4290 0.04674
-1.0806 -2.4290 0.05700
-0.8803 -2.4290 0.06744
-0.6801 -2.4290 0.07720
-0.4799 -2.4290 0.08533
-0.2796 -2.4290 0.09095
-0.0794 -2.4290 0.09335
0.1208 -2.4290 0.09222
0.3210 -2.4290 0.08763
0.5213 -2.4290 0.08006
0.7215 -2.4290 0.07031
0.9217 -2.4290 0.05935
1.1220 -2.4290 0.04814
1.3222 -2.4290 0.03752
1.5224 -2.4290 0.02810
1.7227 -2.4290 0.02022
1.9229 -2.4290 0.01398
2.1231 -2.4290 0.00928
2.3234 -2.4290 0.00592
2.5236 -2.4290 0.00363
2.7238 -2.4290 0.00214
2.9241 -2.4290 0.00121
3.1243 -2.4290 0.00066
3.3245 -2.4290 0.00034
3.5247 -2.4290 0.00017
3.7250 -2.4290 0.00008
3.9252 -2.4290 0.00004
4.1254 -2.4290 0.00002
4.3257 -2.4290 0.00001
4.5259 -2.4290 0.00000
4.7261 -2.4290 0.00000
4.9264 -2.4290 0.00000
5.1266 -2.4290 0.00000
5.3268 -2.4290 0.00000
-4.4845 -2.2287 0.00036
-4.2843 -2.2287 0.00059
-4.0840 -2.2287 0.00095
-3.8838 -2.2287 0.00148
-3.6836 -2.2287 0.00222
-3.4833 -2.2287 0.00323
-3.2831 -2.2287 0.00457
-3.0829 -2.2287 0.00634
-2.8827 -2.2287 0.00863
-2.6824 -2.2287 0.01160
-2.4822 -2.2287 0.01545
-2.2820 -2.2287 0.02045
-2.0817 -2.2287 0.02691
-1.8815 -2.2287 0.03514
-1.6813 -2.2287 0.04536
-1.4810 -2.2287 0.05764
-1.2808 -2.2287 0.07174
-1.0806 -2.2287 0.08706
-0.8803 -2.2287 0.10263
-0.6801 -2.2287 0.11719
-0.4799 -2.2287 0.12930
-0.2796 -2.2287 0.13763
-0.0794 -2.2287 0.14114
0.1208 -2.2287 0.13934
0.3210 -2.2287 0.13234
0.5213 -2.2287 0.12088
0.7215 -2.2287 0.10614
0.9217 -2.2287 0.08957
1.1220 -2.2287 0.07265
1.3222 -2.2287 0.05662
1.5224 -2.2287 0.04240
1.7227 -2.2287 0.03050
1.9229 -2.2287 0.02109
2.1231 -2.2287 0.01400
2.3234 -2.2287 0.00894
2.5236 -2.2287 0.00548
2.7238 -2.2287 0.00323
2.9241 -2.2287 0.00182
3.1243 -2.2287 0.00099
3.3245 -2.2287 0.00052
3.5247 -2.2287 0.00026
3.7250 -2.2287 0.00013
3.9252 -2.2287 0.00006
4.1254 -2.2287 0.00003
4.3257 -2.2287 0.00001
4.5259 -2.2287 0.00000
4.7261 -2.2287 0.00000
4.9264 -2.2287 0.00000
5.1266 -2.2287 0.00000
5.3268 -2.2287 0.00000
-4.4845 -2.0285 0.00060
-4.2843 -2.0285 0.00099
-4.0840 -2.0285 0.00159
-3.8838 -2.0285 0.00247
-3.6836 -2.0285 0.00369
-3.4833 -2.0285 0.00535
-3.2831 -2.0285 0.00754
-3.0829 -2.0285 0.01037
-2.8827 -2.0285 0.01399
-2.6824 -2.0285 0.01859
-2.4822 -2.0285 0.02444
-2.2820 -2.0285 0.03191
-2.0817 -2.0285 0.04141
-1.8815 -2.0285 0.05339
-1.6813 -2.0285 0.06816
-1.4810 -2.0285 0.08582
-1.2808 -2.0285 0.10604
-1.0806 -2.0285 0.12798
-0.8803 -2.0285 0.15026
-0.6801 -2.0285 0.17107
-0.4799 -2.0285 0.18835
-0.2796 -2.0285 0.20018
-0.0794 -2.0285 0.20507
0.1208 -2.0285 0.20231
0.3210 -2.0285 0.19205
0.5213 -2.0285 0.17535
0.7215 -2.0285 0.15393
0.9217 -2.0285 0.12989
1.1220 -2.0285 0.10533
1.3222 -2.0285 0.08208
1.5224 -2.0285 0.06146
1.7227 -2.0285 0.04422
1.9229 -2.0285 0.03057
2.1231 -2.0285 0.02030
2.3234 -2.0285 0.01295
2.5236 -2.0285 0.00794
2.7238 -2.0285 0.00468
2.9241 -2.0285 0.00265
3.1243 -2.0285 0.00144
3.3245 -2.0285 0.00075
3.5247 -2.0285 0.00038
3.7250 -2.0285 0.00018
3.9252 -2.0285 0.00008
4.1254 -2.0285 0.00004
4.3257 -2.0285 0.00002
4.5259 -2.0285 0.00001
4.7261 -2.0285 0.00000
4.9264 -2.0285 0.00000
5.1266 -2.0285 0.00000
5.3268 -2.0285 0.00000
-4.4845 -1.8283 0.00096
-4.2843 -1.8283 0.00160
-4.0840 -1.8283 0.00256
-3.8838 -1.8283 0.00396
-3.6836 -1.8283 0.00591
-3.4833 -1.8283 0.00854
-3.2831 -1.8283 0.01198
-3.0829 -1.8283 0.01636
-2.8827 -1.8283 0.02187
-2.6824 -1.8283 0.02875
-2.4822 -1.8283 0.03734
-2.2820 -1.8283 0.04808
-2.0817 -1.8283 0.06155
-1.8815 -1.8283 0.07831
-1.6813 -1.8283 0.09881
-1.4810 -1.8283 0.12318
-1.2808 -1.8283 0.15098
-1.0806 -1.8283 0.18111
-0.8803 -1.8283 0.21166
-0.6801 -1.8283 0.24016
-0.4799 -1.8283 0.26378
-0.2796 -1.8283 0.27986
-0.0794 -1.8283 0.28636
0.1208 -1.8283 0.28226
0.3210 -1.8283 0.26779
0.5213 -1.8283 0.24440
0.7215 -1.8283 0.21448
0.9217 -1.8283 0.18095
1.1220 -1.8283 0.14672
1.3222 -1.8283 0.11433
1.5224 -1.8283 0.08560
1.7227 -1.8283 0.06158
1.9229 -1.8283 0.04257
2.1231 -1.8283 0.02827
2.3234 -1.8283 0.01804
2.5236 -1.8283 0.01106
2.7238 -1.8283 0.00651
2.9241 -1.8283 0.00368
3.1243 -1.8283 0.00200
3.3245 -1.8283 0.00105
3.5247 -1.8283 0.00052
3.7250 -1.8283 0.00025
3.9252 -1.8283 0.00012
4.1254 -1.8283 0.00005
4.3257 -1.8283 0.00002
4.5259 -1.8283 0.00001
4.7261 -1.8283 0.00000
4.9264 -1.8283 0.00000
5.1266 -1.8283 0.00000
5.3268 -1.8283 0.00000
-4.4845 -1.6281 0.00149
-4.2843 -1.6281 0.00248
-4.0840 -1.6281 0.00397
-3.8838 -1.6281 0.00612
-3.6836 -1.6281 0.00911
-3.4833 -1.6281 0.01312
-3.2831 -1.6281 0.01831
-3.0829 -1.6281 0.02486
-2.8827 -1.6281 0.03297
-2.6824 -1.6281 0.04291
-2.4822 -1.6281 0.05508
-2.2820 -1.6281 0.07000
-2.0817 -1.6281 0.08837
-1.8815 -1.6281 0.11092
-1.6813 -1.6281 0.13824
-1.4810 -1.6281 0.17049
-1.2808 -1.6281 0.20715
-1.0806 -1.6281 0.24678
-0.8803 -1.6281 0.28692
-0.6801 -1.6281 0.32430
-0.4799 -1.6281 0.35521
-0.2796 -1.6281 0.37612
-0.0794 -1.6281 0.38432
0.1208 -1.6281 0.37845
0.3210 -1.6281 0.35880
0.5213 -1.6281 0.32731
0.7215 -1.6281 0.28715
0.9217 -1.6281 0.24220
1.1220 -1.6281 0.19635
1.3222 -1.6281 0.15298
1.5224 -1.6281 0.11454
1.7227 -1.6281 0.08240
1.9229 -1.6281 0.05695
2.1231 -1.6281 0.03782
2.3234 -1.6281 0.02413
2.5236 -1.6281 0.01479
2.7238 -1.6281 0.00871
2.9241 -1.6281 0.00493
3.1243 -1.6281 0.00268
3.3245 -1.6281 0.00140
3.5247 -1.6281 0.00070
3.7250 -1.6281 0.00034
3.9252 -1.6281 0.00016
4.1254 -1.6281 0.00007
4.3257 -1.6281 0.00003
4.5259 -1.6281 0.00001
4.7261 -1.6281 0.00000
4.9264 -1.6281 0.00000
5.1266 -1.6281 0.00000
5.3268 -1.6281 0.00000
-4.4845 -1.4278 0.00223
-4.2843 -1.4278 0.00369
-4.0840 -1.4278 0.00590
-3.8838 -1.4278 0.00909
-3.6836 -1.4278 0.01351
-3.4833 -1.4278 0.01939
-3.2831 -1.4278 0.02695
-3.0829 -1.4278 0.03639
-2.8827 -1.4278 0.04792
-2.6824 -1.4278 0.06180
-2.4822 -1.4278 0.07844
-2.2820 -1.4278 0.09844
-2.0817 -1.4278 0.12259
-1.8815 -1.4278 0.15176
-1.6813 -1.4278 0.18669
-1.4810 -1.4278 0.22763
-1.2808 -1.4278 0.27394
-1.0806 -1.4278 0.32387
-0.8803 -1.4278 0.37436
-0.6801 -1.4278 0.42130
-0.4799 -1.4278 0.46000
-0.2796 -1.4278 0.48598
-0.0794 -1.4278 0.49577
0.1208 -1.4278 0.48765
0.3210 -1.4278 0.46197
0.5213 -1.4278 0.42119
0.7215 -1.4278 0.36937
0.9217 -1.4278 0.31146
1.1220 -1.4278 0.25246
1.3222 -1.4278 0.19667
1.5224 -1.4278 0.14723
1.7227 -1.4278 0.10591
1.9229 -1.4278 0.07320
2.1231 -1.4278 0.04861
2.3234 -1.4278 0.03101
2.5236 -1.4278 0.01901
2.7238 -1.4278 0.01120
2.9241 -1.4278 0.00633
3.1243 -1.4278 0.00344
3.3245 -1.4278 0.00180
3.5247 -1.4278 0.00090
3.7250 -1.4278 0.00043
3.9252 -1.4278 0.00020
4.1254 -1.4278 0.00009
4.3257 -1.4278 0.00004
4.5259 -1.4278 0.00002
4.7261 -1.4278 0.00001
4.9264 -1.4278 0.00000
5.1266 -1.4278 0.00000
5.3268 -1.4278 0.00000
-4.4845 -1.2276 0.00319
-4.2843 -1.2276 0.00529
-4.0840 -1.2276 0.00844
-3.8838 -1.2276 0.01298
-3.6836 -1.2276 0.01925
-3.4833 -1.2276 0.02756
-3.2831 -1.2276 0.03817
-3.0829 -1.2276 0.05130
-2.8827 -1.2276 0.06711
-2.6824 -1.2276 0.08583
-2.4822 -1.2276 0.10783
-2.2820 -1.2276 0.13369
-2.0817 -1.2276 0.16428
-1.8815 -1.2276 0.20058
-1.6813 -1.2276 0.24346
-1.4810 -1.2276 0.29326
-1.2808 -1.2276 0.34930
-1.0806 -1.2276 0.40951
-0.8803 -1.2276 0.47027
-0.6801 -1.2276 0.52664
-0.4799 -1.2276 0.57295
-0.2796 -1.2276 0.60374
-0.0794 -1.2276 0.61477
0.1208 -1.2276 0.60390
0.3210 -1.2276 0.57158
0.5213 -1.2276 0.52079
0.7215 -1.2276 0.45652
0.9217 -1.2276 0.38483
1.1220 -1.2276 0.31187
1.3222 -1.2276 0.24292
1.5224 -1.2276 0.18183
1.7227 -1.2276 0.13079
1.9229 -1.2276 0.09040
2.1231 -1.2276 0.06003
2.3234 -1.2276 0.03830
2.5236 -1.2276 0.02347
2.7238 -1.2276 0.01382
2.9241 -1.2276 0.00782
3.1243 -1.2276 0.00425
3.3245 -1.2276 0.00222
3.5247 -1.2276 0.00111
3.7250 -1.2276 0.00054
3.9252 -1.2276 0.00025
4.1254 -1.2276 0.00011
4.3257 -1.2276 0.00005
4.5259 -1.2276 0.00002
4.7261 -1.2276 0.00001
4.9264 -1.2276 0.00000
5.1266 -1.2276 0.00000
5.3268 -1.2276 0.00000
-4.4845 -1.0274 0.00438
-4.2843 -1.0274 0.00727
-4.0840 -1.0274 0.01160
-3.8838 -1.0274 0.01782
-3.6836 -1.0274 0.02638
-3.4833 -1.0274 0.03768
-3.2831 -1.0274 0.05203
-3.0829 -1.0274 0.06962
-2.8827 -1.0274 0.09055
-2.6824 -1.0274 0.11494
-2.4822 -1.0274 0.14303
-2.2820 -1.0274 0.17532
-2.0817 -1.0274 0.21266
-1.8815 -1.0274 0.25610
-1.6813 -1.0274 0.30663
-1.4810 -1.0274 0.36468
-1.2808 -1.0274 0.42957
-1.0806 -1.0274 0.49901
-0.8803 -1.0274 0.56891
-0.6801 -1.0274 0.63360
-0.4799 -1.0274 0.68650
-0.2796 -1.0274 0.72124
-0.0794 -1.0274 0.73286
0.1208 -1.0274 0.71883
0.3210 -1.0274 0.67964
0.5213 -1.0274 0.61879
0.7215 -1.0274 0.54215
0.9217 -1.0274 0.45685
1.1220 -1.0274 0.37014
1.3222 -1.0274 0.28826
1.5224 -1.0274 0.21575
1.7227 -1.0274 0.15517
1.9229 -1.0274 0.10724
2.1231 -1.0274 0.07121
2.3234 -1.0274 0.04543
2.5236 -1.0274 0.02785
2.7238 -1.0274 0.01640
2.9241 -1.0274 0.00928
3.1243 -1.0274 0.00504
3.3245 -1.0274 0.00263
3.5247 -1.0274 0.00132
3.7250 -1.0274 0.00064
3.9252 -1.0274 0.00029
4.1254 -1.0274 0.00013
4.3257 -1.0274 0.00006
4.5259 -1.0274 0.00002
4.7261 -1.0274 0.00001
4.9264 -1.0274 0.00000
5.1266 -1.0274 0.00000
5.3268 -1.0274 0.00000
-4.4845 -0.8271 0.00580
-4.2843 -0.8271 0.00961
-4.0840 -0.8271 0.01532
-3.8838 -0.8271 0.02351
-3.6836 -0.8271 0.03475
-3.4833 -0.8271 0.04955
-3.2831 -0.8271 0.06823
-3.0829 -0.8271 0.09095
-2.8827 -0.8271 0.11768
-2.6824 -0.8271 0.14836
-2.4822 -0.8271 0.18300
-2.2820 -0.8271 0.22194
-2.0817 -0.8271 0.26589
-1.8815 -0.8271 0.31590
-1.6813 -0.8271 0.37303
-1.4810 -0.8271 0.43783
-1.2808 -0.8271 0.50968
-1.0806 -0.8271 0.58620
-0.8803 -0.8271 0.66298
-0.6801 -0.8271 0.73380
-0.4799 -0.8271 0.79140
-0.2796 -0.8271 0.82864
-0.0794 -0.8271 0.83994
0.1208 -0.8271 0.82244
0.3210 -0.8271 0.77666
0.5213 -0.8271 0.70652
0.7215 -0.8271 0.61864
0.9217 -0.8271 0.52110
1.1220 -0.8271 0.42207
1.3222 -0.8271 0.32864
1.5224 -0.8271 0.24594
1.7227 -0.8271 0.17687
1.9229 -0.8271 0.12223
2.1231 -0.8271 0.08116
2.3234 -0.8271 0.05177
2.5236 -0.8271 0.03173
2.7238 -0.8271 0.01869
2.9241 -0.8271 0.01057
3.1243 -0.8271 0.00575
3.3245 -0.8271 0.00300
3.5247 -0.8271 0.00151
3.7250 -0.8271 0.00073
3.9252 -0.8271 0.00034
4.1254 -0.8271 0.00015
4.3257 -0.8271 0.00006
4.5259 -0.8271 0.00003
4.7261 -0.8271 0.00001
4.9264 -0.8271 0.00000
5.1266 -0.8271 0.00000
5.3268 -0.8271 0.00000
-4.4845 -0.6269 0.00736
-4.2843 -0.6269 0.01220
-4.0840 -0.6269 0.01944
-3.8838 -0.6269 0.02981
-3.6836 -0.6269 0.04402
-3.4833 -0.6269 0.06264
-3.2831 -0.6269 0.08606
-3.0829 -0.6269 0.11433
-2.8827 -0.6269 0.14726
-2.6824 -0.6269 0.18451
-2.4822 -0.6269 0.22580
-2.2820 -0.6269 0.27114
-2.0817 -0.6269 0.32104
-1.8815 -0.6269 0.37643
-1.6813 -0.6269 0.43840
-1.4810 -0.6269 0.50763
-1.2808 -0.6269 0.58362
-1.0806 -0.6269 0.66406
-0.8803 -0.6269 0.74446
-0.6801 -0.6269 0.81833
-0.4799 -0.6269 0.87797
-0.2796 -0.6269 0.91575
-0.0794 -0.6269 0.92566
0.1208 -0.6269 0.90457
0.3210 -0.6269 0.85302
0.5213 -0.6269 0.77523
0.7215 -0.6269 0.67834
0.9217 -0.6269 0.57111
1.1220 -0.6269 0.46242
1.3222 -0.6269 0.35997
1.5224 -0.6269 0.26935
1.7227 -0.6269 0.19368
1.9229 -0.6269 0.13383
2.1231 -0.6269 0.08886
2.3234 -0.6269 0.05669
2.5236 -0.6269 0.03474
2.7238 -0.6269 0.02046
2.9241 -0.6269 0.01157
3.1243 -0.6269 0.00629
3.3245 -0.6269 0.00329
3.5247 -0.6269 0.00165
3.7250 -0.6269 0.00079
3.9252 -0.6269 0.00037
4.1254 -0.6269 0.00016
4.3257 -0.6269 0.00007
4.5259 -0.6269 0.00003
4.7261 -0.6269 0.00001
4.9264 -0.6269 0.00000
5.1266 -0.6269 0.00000
5.3268 -0.6269 0.00000
-4.4845 -0.4267 0.00899
-4.2843 -0.4267 0.01489
-4.0840 -0.4267 0.02371
-3.8838 -0.4267 0.03633
-3.6836 -0.4267 0.05358
-3.4833 -0.4267 0.07615
-3.2831 -0.4267 0.10439
-3.0829 -0.4267 0.13827
-2.8827 -0.4267 0.17738
-2.6824 -0.4267 0.22104
-2.4822 -0.4267 0.26857
-2.2820 -0.4267 0.31958
-2.0817 -0.4267 0.37423
-1.8815 -0.4267 0.43328
-1.6813 -0.4267 0.49776
-1.4810 -0.4267 0.56847
-1.2808 -0.4267 0.64513
-1.0806 -0.4267 0.72568
-0.8803 -0.4267 0.80577
-0.6801 -0.4267 0.87898
-0.4799 -0.4267 0.93752
-0.2796 -0.4267 0.97362
-0.0794 -0.4267 0.98103
0.1208 -0.4267 0.95649
0.3210 -0.4267 0.90053
0.5213 -0.4267 0.81747
0.7215 -0.4267 0.71474
0.9217 -0.4267 0.60142
1.1220 -0.4267 0.48678
1.3222 -0.4267 0.37883
1.5224 -0.4267 0.28341
1.7227 -0.4267 0.20377
1.9229 -0.4267 0.14079
2.1231 -0.4267 0.09347
2.3234 -0.4267 0.05963
2.5236 -0.4267 0.03655
2.7238 -0.4267 0.02152
2.9241 -0.4267 0.01217
3.1243 -0.4267 0.00662
3.3245 -0.4267 0.00346
3.5247 -0.4267 0.00173
3.7250 -0.4267 0.00084
3.9252 -0.4267 0.00039
4.1254 -0.4267 0.00017
4.3257 -0.4267 0.00007
4.5259 -0.4267 0.00003
4.7261 -0.4267 0.00001
4.9264 -0.4267 0.00000
5.1266 -0.4267 0.00000
5.3268 -0.4267 0.00000
-4.4845 -0.2264 0.01054
-4.2843 -0.2264 0.01745
-4.0840 -0.2264 0.02778
-3.8838 -0.2264 0.04254
-3.6836 -0.2264 0.06269
-3.4833 -0.2264 0.08898
-3.2831 -0.2264 0.12176
-3.0829 -0.2264 0.16087
-2.8827 -0.2264 0.20564
-2.6824 -0.2264 0.25501
-2.4822 -0.2264 0.30785
-2.2820 -0.2264 0.36328
-2.0817 -0.2264 0.42106
-1.8815 -0.2264 0.48164
-1.6813 -0.2264 0.54598
-1.4810 -0.2264 0.61496
-1.2808 -0.2264 0.68860
-1.0806 -0.2264 0.76521
-0.8803 -0.2264 0.84090
-0.6801 -0.2264 0.90961
-0.4799 -0.2264 0.96386
-0.2796 -0.2264 0.99604
-0.0794 -0.2264 1.00000
0.1208 -0.2264 0.97245
0.3210 -0.2264 0.91385
0.5213 -0.2264 0.82848
0.7215 -0.2264 0.72370
0.9217 -0.2264 0.60857
1.1220 -0.2264 0.49235
1.3222 -0.2264 0.38305
1.5224 -0.2264 0.28650
1.7227 -0.2264 0.20596
1.9229 -0.2264 0.14229
2.1231 -0.2264 0.09446
2.3234 -0.2264 0.06026
2.5236 -0.2264 0.03693
2.7238 -0.2264 0.02175
2.9241 -0.2264 0.01230
3.1243 -0.2264 0.00669
3.3245 -0.2264 0.00349
3.5247 -0.2264 0.00175
3.7250 -0.2264 0.00084
3.9252 -0.2264 0.00039
4.1254 -0.2264 0.00017
4.3257 -0.2264 0.00007
4.5259 -0.2264 0.00003
4.7261 -0.2264 0.00001
4.9264 -0.2264 0.00000
5.1266 -0.2264 0.00000
5.3268 -0.2264 0.00000
-4.4845 -0.0262 0.01188
-4.2843 -0.0262 0.01966
-4.0840 -0.0262 0.03129
-3.8838 -0.0262 0.04788
-3.6836 -0.0262 0.07050
-3.4833 -0.0262 0.09995
-3.2831 -0.0262 0.13655
-3.0829 -0.0262 0.18001
-2.8827 -0.0262 0.22939
-2.6824 -0.0262 0.28324
-2.4822 -0.0262 0.33996
-2.2820 -0.0262 0.39816
-2.0817 -0.0262 0.45712
-1.8815 -0.0262 0.51697
-1.6813 -0.0262 0.57850
-1.4810 -0.0262 0.64268
-1.2808 -0.0262 0.70986
-1.0806 -0.0262 0.77884
-0.8803 -0.0262 0.84640
-0.6801 -0.0262 0.90717
-0.4799 -0.0262 0.95431
-0.2796 -0.0262 0.98072
-0.0794 -0.0262 0.98057
0.1208 -0.0262 0.95072
0.3210 -0.0262 0.89153
0.5213 -0.0262 0.80703
0.7215 -0.0262 0.70421
0.9217 -0.0262 0.59174
1.1220 -0.0262 0.47849
1.3222 -0.0262 0.37213
1.5224 -0.0262 0.27827
1.7227 -0.0262 0.20001
1.9229 -0.0262 0.13816
2.1231 -0.0262 0.09171
2.3234 -0.0262 0.05850
2.5236 -0.0262 0.03585
2.7238 -0.0262 0.02111
2.9241 -0.0262 0.01194
3.1243 -0.0262 0.00649
3.3245 -0.0262 0.00339
3.5247 -0.0262 0.00170
3.7250 -0.0262 0.00082
3.9252 -0.0262 0.00038
4.1254 -0.0262 0.00017
4.3257 -0.0262 0.00007
4.5259 -0.0262 0.00003
4.7261 -0.0262 0.00001
4.9264 -0.0262 0.00000
5.1266 -0.0262 0.00000
5.3268 -0.0262 0.00000
-4.4845 0.1740 0.01286
-4.2843 0.1740 0.02128
-4.0840 0.1740 0.03385
-3.8838 0.1740 0.05178
-3.6836 0.1740 0.07619
-3.4833 0.1740 0.10791
-3.2831 0.1740 0.14723
-3.0829 0.1740 0.19371
-2.8827 0.1740 0.24617
-2.6824 0.1740 0.30281
-2.4822 0.1740 0.36158
-2.2820 0.1740 0.42061
-2.0817 0.1740 0.47871
-1.8815 0.1740 0.53565
-1.6813 0.1740 0.59203
-1.4810 0.1740 0.64888
-1.2808 0.1740 0.70685
-1.0806 0.1740 0.76536
-0.8803 0.1740 0.82196
-0.6801 0.1740 0.87220
-0.4799 0.1740 0.91018
-0.2796 0.1740 0.92957
-0.0794 0.1740 0.92513
0.1208 0.1740 0.89391
0.3210 0.1740 0.83621
0.5213 0.1740 0.75564
0.7215 0.1740 0.65857
0.9217 0.1740 0.55292
1.1220 0.1740 0.44683
1.3222 0.1740 0.34737
1.5224 0.1740 0.25967
1.7227 0.1740 0.18661
1.9229 0.1740 0.12889
2.1231 0.1740 0.08555
2.3234 0.1740 0.05456
2.5236 0.1740 0.03344
2.7238 0.1740 0.01969
2.9241 0.1740 0.01114
3.1243 0.1740 0.00605
3.3245 0.1740 0.00316
3.5247 0.1740 0.00159
3.7250 0.1740 0.00076
3.9252 0.1740 0.00035
4.1254 0.1740 0.00016
4.3257 0.1740 0.00007
4.5259 0.1740 0.00003
4.7261 0.1740 0.00001
4.9264 0.1740 0.00000
5.1266 0.1740 0.00000
5.3268 0.1740 0.00000
-4.4845 0.3743 0.01337
-4.2843 0.3743 0.02213
-4.0840 0.3743 0.03519
-3.8838 0.3743 0.05381
-3.6836 0.3743 0.07913
-3.4833 0.3743 0.11198
-3.2831 0.3743 0.15259
-3.0829 0.3743 0.20042
-2.8827 0.3743 0.25409
-2.6824 0.3743 0.31152
-2.4822 0.3743 0.37029
-2.2820 0.3743 0.42812
-2.0817 0.3743 0.48342
-1.8815 0.3743 0.53560
-1.6813 0.3743 0.58507
-1.4810 0.3743 0.63288
-1.2808 0.3743 0.67996
-1.0806 0.3743 0.72631
-0.8803 0.3743 0.77036
-0.6801 0.3743 0.80869
-0.4799 0.3743 0.83648
-0.2796 0.3743 0.84842
-0.0794 0.3743 0.83995
0.1208 0.3743 0.80847
0.3210 0.3743 0.75417
0.5213 0.3743 0.68015
0.7215 0.3743 0.59194
0.9217 0.3743 0.49649
1.1220 0.3743 0.40095
1.3222 0.3743 0.31155
1.5224 0.3743 0.23282
1.7227 0.3743 0.16727
1.9229 0.3743 0.11551
2.1231 0.3743 0.07666
2.3234 0.3743 0.04889
2.5236 0.3743 0.02996
2.7238 0.3743 0.01764
2.9241 0.3743 0.00998
3.1243 0.3743 0.00542
3.3245 0.3743 0.00283
3.5247 0.3743 0.00142
3.7250 0.3743 0.00068
3.9252 0.3743 0.00032
4.1254 0.3743 0.00014
4.3257 0.3743 0.00006
4.5259 0.3743 0.00002
4.7261 0.3743 0.00001
4.9264 0.3743 0.00000
5.1266 0.3743 0.00000
5.3268 0.3743 0.00000
-4.4845 0.5745 0.01336
-4.2843 0.5745 0.02211
-4.0840 0.5745 0.03515
-3.8838 0.5745 0.05373
-3.6836 0.5745 0.07897
-3.4833 0.5745 0.11167
-3.2831 0.5745 0.15202
-3.0829 0.5745 0.19938
-2.8827 0.5745 0.25224
-2.6824 0.5745 0.30835
-2.4822 0.5745 0.36504
-2.2820 0.5745 0.41976
-2.0817 0.5745 0.47060
-1.8815 0.5745 0.51668
-1.6813 0.5745 0.55822
-1.4810 0.5745 0.59624
-1.2808 0.5745 0.63190
-1.0806 0.5745 0.66575
-0.8803 0.5745 0.69699
-0.6801 0.5745 0.72330
-0.4799 0.5745 0.74100
-0.2796 0.5745 0.74583
-0.0794 0.5745 0.73405
0.1208 0.5745 0.70346
0.3210 0.5745 0.65412
0.5213 0.5745 0.58857
0.7215 0.5745 0.51140
0.9217 0.5745 0.42845
1.1220 0.5745 0.34573
1.3222 0.5745 0.26849
1.5224 0.5745 0.20057
1.7227 0.5745 0.14406
1.9229 0.5745 0.09947
2.1231 0.5745 0.06601
2.3234 0.5745 0.04209
2.5236 0.5745 0.02579
2.7238 0.5745 0.01518
2.9241 0.5745 0.00859
3.1243 0.5745 0.00467
3.3245 0.5745 0.00244
3.5247 0.5745 0.00122
3.7250 0.5745 0.00059
3.9252 0.5745 0.00027
4.1254 0.5745 0.00012
4.3257 0.5745 0.00005
4.5259 0.5745 0.00002
4.7261 0.5745 0.00001
4.9264 0.5745 0.00000
5.1266 0.5745 0.00000
5.3268 0.5745 0.00000
-4.4845 0.7747 0.01283
-4.2843 0.7747 0.02122
-4.0840 0.7747 0.03373
-3.8838 0.7747 0.05154
-3.6836 0.7747 0.07573
-3.4833 0.7747 0.10703
-3.2831 0.7747 0.14556
-3.0829 0.7747 0.19067
-2.8827 0.7747 0.24078
-2.6824 0.7747 0.29359
-2.4822 0.7747 0.34634
-2.2820 0.7747 0.39634
-2.0817 0.7747 0.44149
-1.8815 0.7747 0.48072
-1.6813 0.7747 0.51406
-1.4810 0.7747 0.54250
-1.2808 0.7747 0.56732
-1.0806 0.7747 0.58948
-0.8803 0.7747 0.60893
-0.6801 0.7747 0.62426
-0.4799 0.7747 0.63291
-0.2796 0.7747 0.63168
-0.0794 0.7747 0.61764
0.1208 0.7747 0.58897
0.3210 0.7747 0.54568
0.5213 0.7747 0.48971
0.7215 0.7747 0.42471
0.9217 0.7747 0.35535
1.1220 0.7747 0.28648
1.3222 0.7747 0.22234
1.5224 0.7747 0.16601
1.7227 0.7747 0.11920
1.9229 0.7747 0.08229
2.1231 0.7747 0.05460
2.3234 0.7747 0.03481
2.5236 0.7747 0.02133
2.7238 0.7747 0.01256
2.9241 0.7747 0.00710
3.1243 0.7747 0.00386
3.3245 0.7747 0.00202
3.5247 0.7747 0.00101
3.7250 0.7747 0.00049
3.9252 0.7747 0.00023
4.1254 0.7747 0.00010
4.3257 0.7747 0.00004
4.5259 0.7747 0.00002
4.7261 0.7747 0.00001
4.9264 0.7747 0.00000
5.1266 0.7747 0.00000
5.3268 0.7747 0.00000
-4.4845 0.9750 0.01183
-4.2843 0.9750 0.01957
-4.0840 0.9750 0.03110
-3.8838 0.9750 0.04751
-3.6836 0.9750 0.06979
-3.4833 0.9750 0.09857
-3.2831 0.9750 0.13396
-3.0829 0.9750 0.17527
-2.8827 0.9750 0.22099
-2.6824 0.9750 0.26886
-2.4822 0.9750 0.31618
-2.2820 0.9750 0.36027
-2.0817 0.9750 0.39902
-1.8815 0.9750 0.43121
-1.6813 0.9750 0.45678
-1.4810 0.9750 0.47660
-1.2808 0.9750 0.49201
-1.0806 0.9750 0.50425
-0.8803 0.9750 0.51379
-0.6801 0.9750 0.52005
-0.4799 0.9750 0.52141
-0.2796 0.9750 0.51561
-0.0794 0.9750 0.50048
0.1208 0.9750 0.47460
0.3210 0.9750 0.43790
0.5213 0.9750 0.39181
0.7215 0.9750 0.33908
0.9217 0.9750 0.28327
1.1220 0.9750 0.22813
1.3222 0.9750 0.17692
1.5224 0.9750 0.13203
1.7227 0.9750 0.09477
1.9229 0.9750 0.06541
2.1231 0.9750 0.04339
2.3234 0.9750 0.02766
2.5236 0.9750 0.01695
2.7238 0.9750 0.00998
2.9241 0.9750 0.00564
3.1243 0.9750 0.00307
3.3245 0.9750 0.00160
3.5247 0.9750 0.00080
3.7250 0.9750 0.00039
3.9252 0.9750 0.00018
4.1254 0.9750 0.00008
4.3257 0.9750 0.00003
4.5259 0.9750 0.00001
4.7261 0.9750 0.00001
4.9264 0.9750 0.00000
5.1266 0.9750 0.00000
5.3268 0.9750 0.00000
-4.4845 1.1752 0.01048
-4.2843 1.1752 0.01734
-4.0840 1.1752 0.02755
-3.8838 1.1752 0.04208
-3.6836 1.1752 0.06179
-3.4833 1.1752 0.08724
-3.2831 1.1752 0.11847
-3.0829 1.1752 0.15486
-2.8827 1.1752 0.19499
-2.6824 1.1752 0.23677
-2.4822 1.1752 0.27768
-2.2820 1.1752 0.31522
-2.0817 1.1752 0.34733
-1.8815 1.1752 0.37282
-1.6813 1.1752 0.39152
-1.4810 1.1752 0.40418
-1.2808 1.1752 0.41213
-1.0806 1.1752 0.41671
-0.8803 1.1752 0.41876
-0.6801 1.1752 0.41829
-0.4799 1.1752 0.41444
-0.2796 1.1752 0.40574
-0.0794 1.1752 0.39067
0.1208 1.1752 0.36816
0.3210 1.1752 0.33811
0.5213 1.1752 0.30149
0.7215 1.1752 0.26028
0.9217 1.1752 0.21706
1.1220 1.1752 0.17459
1.3222 1.1752 0.13528
1.5224 1.1752 0.10090
1.7227 1.1752 0.07240
1.9229 1.1752 0.04995
2.1231 1.1752 0.03313
2.3234 1.1752 0.02112
2.5236 1.1752 0.01294
2.7238 1.1752 0.00762
2.9241 1.1752 0.00431
3.1243 1.1752 0.00234
3.3245 1.1752 0.00122
3.5247 1.1752 0.00061
3.7250 1.1752 0.00030
3.9252 1.1752 0.00014
4.1254 1.1752 0.00006
4.3257 1.1752 0.00003
4.5259 1.1752 0.00001
4.7261 1.1752 0.00000
4.9264 1.1752 0.00000
5.1266 1.1752 0.00000
5.3268 1.1752 0.00000
-4.4845 1.3754 0.00893
-4.2843 1.3754 0.01476
-4.0840 1.3754 0.02345
-3.8838 1.3754 0.03581
-3.6836 1.3754 0.05257
-3.4833 1.3754 0.07419
-3.2831 1.3754 0.10069
-3.0829 1.3754 0.13151
-2.8827 1.3754 0.16539
-2.6824 1.3754 0.20048
-2.4822 1.3754 0.23457
-2.2820 1.3754 0.26540
-2.0817 1.3754 0.29111
-1.8815 1.3754 0.31058
-1.6813 1.3754 0.32359
-1.4810 1.3754 0.33078
-1.2808 1.3754 0.33336
-1.0806 1.3754 0.33267
-0.8803 1.3754 0.32972
-0.6801 1.3754 0.32491
-0.4799 1.3754 0.31792
-0.2796 1.3754 0.30790
-0.0794 1.3754 0.29385
0.1208 1.3754 0.27501
0.3210 1.3754 0.25123
0.5213 1.3754 0.22316
0.7215 1.3754 0.19211
0.9217 1.3754 0.15989
1.1220 1.3754 0.12842
1.3222 1.3754 0.09941
1.5224 1.3754 0.07409
1.7227 1.3754 0.05314
1.9229 1.3754 0.03665
2.1231 1.3754 0.02430
2.3234 1.3754 0.01549
2.5236 1.3754 0.00949
2.7238 1.3754 0.00558
2.9241 1.3754 0.00316
3.1243 1.3754 0.00172
3.3245 1.3754 0.00090
3.5247 1.3754 0.00045
3.7250 1.3754 0.00022
3.9252 1.3754 0.00010
4.1254 1.3754 0.00004
4.3257 1.3754 0.00002
4.5259 1.3754 0.00001
4.7261 1.3754 0.00000
4.9264 1.3754 0.00000
5.1266 1.3754 0.00000
5.3268 1.3754 0.00000
-4.4845 1.5756 0.00730
-4.2843 1.5756 0.01207
-4.0840 1.5756 0.01918
-3.8838 1.5756 0.02928
-3.6836 1.5756 0.04297
-3.4833 1.5756 0.06062
-3.2831 1.5756 0.08224
-3.0829 1.5756 0.10733
-2.8827 1.5756 0.13484
-2.6824 1.5756 0.16321
-2.4822 1.5756 0.19056
-2.2820 1.5756 0.21498
-2.0817 1.5756 0.23487
-1.8815 1.5756 0.24922
-1.6813 1.5756 0.25782
-1.4810 1.5756 0.26117
-1.2808 1.5756 0.26033
-1.0806 1.5756 0.25653
-0.8803 1.5756 0.25081
-0.6801 1.5756 0.24376
-0.4799 1.5756 0.23543
-0.2796 1.5756 0.22540
-0.0794 1.5756 0.21305
0.1208 1.5756 0.19786
0.3210 1.5756 0.17969
0.5213 1.5756 0.15891
0.7215 1.5756 0.13636
0.9217 1.5756 0.11323
1.1220 1.5756 0.09080
1.3222 1.5756 0.07021
1.5224 1.5756 0.05228
1.7227 1.5756 0.03747
1.9229 1.5756 0.02584
2.1231 1.5756 0.01713
2.3234 1.5756 0.01091
2.5236 1.5756 0.00668
2.7238 1.5756 0.00393
2.9241 1.5756 0.00222
3.1243 1.5756 0.00121
3.3245 1.5756 0.00063
3.5247 1.5756 0.00032
3.7250 1.5756 0.00015
3.9252 1.5756 0.00007
4.1254 1.5756 0.00003
4.3257 1.5756 0.00001
4.5259 1.5756 0.00001
4.7261 1.5756 0.00000
4.9264 1.5756 0.00000
5.1266 1.5756 0.00000
5.3268 1.5756 0.00000
-4.4845 1.7759 0.00574
-4.2843 1.7759 0.00948
-4.0840 1.7759 0.01507
-3.8838 1.7759 0.02300
-3.6836 1.7759 0.03375
-3.4833 1.7759 0.04759
-3.2831 1.7759 0.06454
-3.0829 1.7759 0.08418
-2.8827 1.7759 0.10566
-2.6824 1.7759 0.12773
-2.4822 1.7759 0.14887
-2.2820 1.7759 0.16752
-2.0817 1.7759 0.18237
-1.8815 1.7759 0.19258
-1.6813 1.7759 0.19795
-1.4810 1.7759 0.19888
-1.2808 1.7759 0.19622
-1.0806 1.7759 0.19104
-0.8803 1.7759 0.18431
-0.6801 1.7759 0.17666
-0.4799 1.7759 0.16835
-0.2796 1.7759 0.15922
-0.0794 1.7759 0.14894
0.1208 1.7759 0.13715
0.3210 1.7759 0.12374
0.5213 1.7759 0.10888
0.7215 1.7759 0.09309
0.9217 1.7759 0.07710
1.1220 1.7759 0.06171
1.3222 1.7759 0.04765
1.5224 1.7759 0.03545
1.7227 1.7759 0.02540
1.9229 1.7759 0.01750
2.1231 1.7759 0.01160
2.3234 1.7759 0.00739
2.5236 1.7759 0.00452
2.7238 1.7759 0.00266
2.9241 1.7759 0.00151
3.1243 1.7759 0.00082
3.3245 1.7759 0.00043
3.5247 1.7759 0.00021
3.7250 1.7759 0.00010
3.9252 1.7759 0.00005
4.1254 1.7759 0.00002
4.3257 1.7759 0.00001
4.5259 1.7759 0.00000
4.7261 1.7759 0.00000
4.9264 1.7759 0.00000
5.1266 1.7759 0.00000
5.3268 1.7759 0.00000
-4.4845 1.9761 0.00433
-4.2843 1.9761 0.00716
-4.0840 1.9761 0.01137
-3.8838 1.9761 0.01736
-3.6836 1.9761 0.02546
-3.4833 1.9761 0.03590
-3.2831 1.9761 0.04867
-3.0829 1.9761 0.06345
-2.8827 1.9761 0.07958
-2.6824 1.9761 0.09609
-2.4822 1.9761 0.11182
-2.2820 1.9761 0.12554
-2.0817 1.9761 0.13625
-1.8815 1.9761 0.14327
-1.6813 1.9761 0.14642
-1.4810 1.9761 0.14601
-1.2808 1.9761 0.14271
-1.0806 1.9761 0.13737
-0.8803 1.9761 0.13083
-0.6801 1.9761 0.12369
-0.4799 1.9761 0.11627
-0.2796 1.9761 0.10857
-0.0794 1.9761 0.10042
0.1208 1.9761 0.09163
0.3210 1.9761 0.08206
0.5213 1.9761 0.07181
0.7215 1.9761 0.06114
0.9217 1.9761 0.05048
1.1220 1.9761 0.04032
1.3222 1.9761 0.03109
1.5224 1.9761 0.02311
1.7227 1.9761 0.01654
1.9229 1.9761 0.01139
2.1231 1.9761 0.00755
2.3234 1.9761 0.00481
2.5236 1.9761 0.00294
2.7238 1.9761 0.00173
2.9241 1.9761 0.00098
3.1243 1.9761 0.00053
3.3245 1.9761 0.00028
3.5247 1.9761 0.00014
3.7250 1.9761 0.00007
3.9252 1.9761 0.00003
4.1254 1.9761 0.00001
4.3257 1.9761 0.00001
4.5259 1.9761 0.00000
4.7261 1.9761 0.00000
4.9264 1.9761 0.00000
5.1266 1.9761 0.00000
5.3268 1.9761 0.00000
-4.4845 2.1763 0.00314
-4.2843 2.1763 0.00519
-4.0840 2.1763 0.00825
-3.8838 2.1763 0.01259
-3.6836 2.1763 0.01846
-3.4833 2.1763 0.02602
-3.2831 2.1763 0.03526
-3.0829 2.1763 0.04595
-2.8827 2.1763 0.05759
-2.6824 2.1763 0.06948
-2.4822 2.1763 0.08074
-2.2820 2.1763 0.09048
-2.0817 2.1763 0.09793
-1.8815 2.1763 0.10259
-1.6813 2.1763 0.10431
-1.4810 2.1763 0.10332
-1.2808 2.1763 0.10011
-1.0806 2.1763 0.09535
-0.8803 2.1763 0.08970
-0.6801 2.1763 0.08367
-0.4799 2.1763 0.07756
-0.2796 2.1763 0.07147
-0.0794 2.1763 0.06533
0.1208 2.1763 0.05901
0.3210 2.1763 0.05243
0.5213 2.1763 0.04559
0.7215 2.1763 0.03863
0.9217 2.1763 0.03179
1.1220 2.1763 0.02533
1.3222 2.1763 0.01949
1.5224 2.1763 0.01447
1.7227 2.1763 0.01035
1.9229 2.1763 0.00712
2.1231 2.1763 0.00472
2.3234 2.1763 0.00300
2.5236 2.1763 0.00184
2.7238 2.1763 0.00108
2.9241 2.1763 0.00061
3.1243 2.1763 0.00033
3.3245 2.1763 0.00017
3.5247 2.1763 0.00009
3.7250 2.1763 0.00004
3.9252 2.1763 0.00002
4.1254 2.1763 0.00001
4.3257 2.1763 0.00000
4.5259 2.1763 0.00000
4.7261 2.1763 0.00000
4.9264 2.1763 0.00000
5.1266 2.1763 0.00000
5.3268 2.1763 0.00000
-4.4845 2.3766 0.00219
-4.2843 2.3766 0.00362
-4.0840 2.3766 0.00575
-3.8838 2.3766 0.00877
-3.6836 2.3766 0.01286
-3.4833 2.3766 0.01812
-3.2831 2.3766 0.02455
-3.0829 2.3766 0.03198
-2.8827 2.3766 0.04006
-2.6824 2.3766 0.04829
-2.4822 2.3766 0.05605
-2.2820 2.3766 0.06270
-2.0817 2.3766 0.06770
-1.8815 2.3766 0.07069
-1.6813 2.3766 0.07155
-1.4810 2.3766 0.07044
-1.2808 2.3766 0.06772
-1.0806 2.3766 0.06387
-0.8803 2.3766 0.05939
-0.6801 2.3766 0.05467
-0.4799 2.3766 0.04999
-0.2796 2.3766 0.04544
-0.0794 2.3766 0.04102
0.1208 2.3766 0.03665
0.3210 2.3766 0.03227
0.5213 2.3766 0.02787
0.7215 2.3766 0.02349
0.9217 2.3766 0.01926
1.1220 2.3766 0.01530
1.3222 2.3766 0.01175
1.5224 2.3766 0.00871
1.7227 2.3766 0.00622
1.9229 2.3766 0.00428
2.1231 2.3766 0.00283
2.3234 2.3766 0.00180
2.5236 2.3766 0.00110
2.7238 2.3766 0.00065
2.9241 2.3766 0.00037
3.1243 2.3766 0.00020
3.3245 2.3766 0.00010
3.5247 2.3766 0.00005
3.7250 2.3766 0.00003
3.9252 2.3766 0.00001
4.1254 2.3766 0.00001
4.3257 2.3766 0.00000
4.5259 2.3766 0.00000
4.7261 2.3766 0.00000
4.9264 2.3766 0.00000
5.1266 2.3766 0.00000
5.3268 2.3766 0.00000
-4.4845 2.5768 0.00146
-4.2843 2.5768 0.00242
-4.0840 2.5768 0.00385
-3.8838 2.5768 0.00587
-3.6836 2.5768 0.00861
-3.4833 2.5768 0.01213
-3.2831 2.5768 0.01642
-3.0829 2.5768 0.02138
-2.8827 2.5768 0.02677
-2.6824 2.5768 0.03225
-2.4822 2.5768 0.03739
-2.2820 2.5768 0.04177
-2.0817 2.5768 0.04501
-1.8815 2.5768 0.04686
-1.6813 2.5768 0.04725
-1.4810 2.5768 0.04626
-1.2808 2.5768 0.04416
-1.0806 2.5768 0.04128
-0.8803 2.5768 0.03796
-0.6801 2.5768 0.03451
-0.4799 2.5768 0.03112
-0.2796 2.5768 0.02790
-0.0794 2.5768 0.02486
0.1208 2.5768 0.02196
0.3210 2.5768 0.01915
0.5213 2.5768 0.01641
0.7215 2.5768 0.01375
0.9217 2.5768 0.01122
1.1220 2.5768 0.00889
1.3222 2.5768 0.00681
1.5224 2.5768 0.00504
1.7227 2.5768 0.00360
1.9229 2.5768 0.00247
2.1231 2.5768 0.00164
2.3234 2.5768 0.00104
2.5236 2.5768 0.00064
2.7238 2.5768 0.00037
2.9241 2.5768 0.00021
3.1243 2.5768 0.00011
3.3245 2.5768 0.00006
3.5247 2.5768 0.00003
3.7250 2.5768 0.00001
3.9252 2.5768 0.00001
4.1254 2.5768 0.00000
4.3257 2.5768 0.00000
4.5259 2.5768 0.00000
4.7261 2.5768 0.00000
4.9264 2.5768 0.00000
5.1266 2.5768 0.00000
5.3268 2.5768 0.00000
-4.4845 2.7770 0.00094
-4.2843 2.7770 0.00156
-4.0840 2.7770 0.00247
-3.8838 2.7770 0.00377
-3.6836 2.7770 0.00553
-3.4833 2.7770 0.00780
-3.2831 2.7770 0.01056
-3.0829 2.7770 0.01374
-2.8827 2.7770 0.01720
-2.6824 2.7770 0.02070
-2.4822 2.7770 0.02398
-2.2820 2.7770 0.02675
-2.0817 2.7770 0.02878
-1.8815 2.7770 0.02988
-1.6813 2.7770 0.03002
-1.4810 2.7770 0.02926
-1.2808 2.7770 0.02775
-1.0806 2.7770 0.02572
-0.8803 2.7770 0.02342
-0.6801 2.7770 0.02103
-0.4799 2.7770 0.01872
-0.2796 2.7770 0.01655
-0.0794 2.7770 0.01455
0.1208 2.7770 0.01270
0.3210 2.7770 0.01096
0.5213 2.7770 0.00931
0.7215 2.7770 0.00775
0.9217 2.7770 0.00629
1.1220 2.7770 0.00497
1.3222 2.7770 0.00380
1.5224 2.7770 0.00280
1.7227 2.7770 0.00200
1.9229 2.7770 0.00137
2.1231 2.7770 0.00091
2.3234 2.7770 0.00058
2.5236 2.7770 0.00035
2.7238 2.7770 0.00021
2.9241 2.7770 0.00012
3.1243 2.7770 0.00006
3.3245 2.7770 0.00003
3.5247 2.7770 0.00002
3.7250 2.7770 0.00001
3.9252 2.7770 0.00000
4.1254 2.7770 0.00000
4.3257 2.7770 0.00000
4.5259 2.7770 0.00000
4.7261 2.7770 0.00000
4.9264 2.7770 0.00000
5.1266 2.7770 0.00000
5.3268 2.7770 0.00000
-4.4845 2.9773 0.00058
-4.2843 2.9773 0.00096
-4.0840 2.9773 0.00153
-3.8838 2.9773 0.00233
-3.6836 2.9773 0.00342
-3.4833 2.9773 0.00481
-3.2831 2.9773 0.00652
-3.0829 2.9773 0.00848
-2.8827 2.9773 0.01061
-2.6824 2.9773 0.01277
-2.4822 2.9773 0.01478
-2.2820 2.9773 0.01647
-2.0817 2.9773 0.01769
-1.8815 2.9773 0.01833
-1.6813 2.9773 0.01836
-1.4810 2.9773 0.01781
-1.2808 2.9773 0.01680
-1.0806 2.9773 0.01546
-0.8803 2.9773 0.01394
-0.6801 2.9773 0.01238
-0.4799 2.9773 0.01088
-0.2796 2.9773 0.00949
-0.0794 2.9773 0.00823
0.1208 2.9773 0.00709
0.3210 2.9773 0.00605
0.5213 2.9773 0.00509
0.7215 2.9773 0.00421
0.9217 2.9773 0.00340
1.1220 2.9773 0.00267
1.3222 2.9773 0.00203
1.5224 2.9773 0.00150
1.7227 2.9773 0.00107
1.9229 2.9773 0.00073
2.1231 2.9773 0.00048
2.3234 2.9773 0.00031
2.5236 2.9773 0.00019
2.7238 2.9773 0.00011
2.9241 2.9773 0.00006
3.1243 2.9773 0.00003
3.3245 2.9773 0.00002
3.5247 2.9773 0.00001
3.7250 2.9773 0.00000
3.9252 2.9773 0.00000
4.1254 2.9773 0.00000
4.3257 2.9773 0.00000
4.5259 2.9773 0.00000
4.7261 2.9773 0.00000
4.9264 2.9773 0.00000
5.1266 2.9773 0.00000
5.3268 2.9773 0.00000
-4.4845 3.1775 0.00035
-4.2843 3.1775 0.00057
-4.0840 3.1775 0.00091
-3.8838 3.1775 0.00138
-3.6836 3.1775 0.00203
-3.4833 3.1775 0.00286
-3.2831 3.1775 0.00387
-3.0829 3.1775 0.00503
-2.8827 3.1775 0.00629
-2.6824 3.1775 0.00757
-2.4822 3.1775 0.00875
-2.2820 3.1775 0.00975
-2.0817 3.1775 0.01045
-1.8815 3.1775 0.01081
-1.6813 3.1775 0.01080
-1.4810 3.1775 0.01044
-1.2808 3.1775 0.00979
-1.0806 3.1775 0.00895
-0.8803 3.1775 0.00800
-0.6801 3.1775 0.00703
-0.4799 3.1775 0.00610
-0.2796 3.1775 0.00525
-0.0794 3.1775 0.00449
0.1208 3.1775 0.00382
0.3210 3.1775 0.00322
0.5213 3.1775 0.00268
0.7215 3.1775 0.00220
0.9217 3.1775 0.00176
1.1220 3.1775 0.00138
1.3222 3.1775 0.00105
1.5224 3.1775 0.00077
1.7227 3.1775 0.00055
1.9229 3.1775 0.00037
2.1231 3.1775 0.00025
2.3234 3.1775 0.00016
2.5236 3.1775 0.00010
2.7238 3.1775 0.00006
2.9241 3.1775 0.00003
3.1243 3.1775 0.00002
3.3245 3.1775 0.00001
3.5247 3.1775 0.00000
3.7250 3.1775 0.00000
3.9252 3.1775 0.00000
4.1254 3.1775 0.00000
4.3257 3.1775 0.00000
4.5259 3.1775 0.00000
4.7261 3.1775 0.00000
4.9264 3.1775 0.00000
5.1266 3.1775 0.00000
5.3268 3.1775 0.00000
-4.4845 3.3777 0.00020
-4.2843 3.3777 0.00033
-4.0840 3.3777 0.00052
-3.8838 3.3777 0.00079
-3.6836 3.3777 0.00116
-3.4833 3.3777 0.00163
-3.2831 3.3777 0.00220
-3.0829 3.3777 0.00287
-2.8827 3.3777 0.00359
-2.6824 3.3777 0.00431
-2.4822 3.3777 0.00498
-2.2820 3.3777 0.00554
-2.0817 3.3777 0.00594
-1.8815 3.3777 0.00613
-1.6813 3.3777 0.00611
-1.4810 3.3777 0.00589
-1.2808 3.3777 0.00550
-1.0806 3.3777 0.00500
-0.8803 3.3777 0.00443
-0.6801 3.3777 0.00386
-0.4799 3.3777 0.00331
-0.2796 3.3777 0.00281
-0.0794 3.3777 0.00237
0.1208 3.3777 0.00199
0.3210 3.3777 0.00165
0.5213 3.3777 0.00136
0.7215 3.3777 0.00111
0.9217 3.3777 0.00088
1.1220 3.3777 0.00069
1.3222 3.3777 0.00052
1.5224 3.3777 0.00038
1.7227 3.3777 0.00027
1.9229 3.3777 0.00018
2.1231 3.3777 0.00012
2.3234 3.3777 0.00008
2.5236 3.3777 0.00005
2.7238 3.3777 0.00003
2.9241 3.3777 0.00002
3.1243 3.3777 0.00001
3.3245 3.3777 0.00000
3.5247 3.3777 0.00000
3.7250 3.3777 0.00000
3.9252 3.3777 0.00000
4.1254 3.3777 0.00000
4.3257 3.3777 0.00000
4.5259 3.3777 0.00000
4.7261 3.3777 0.00000
4.9264 3.3777 0.00000
5.1266 3.3777 0.00000
5.3268 3.3777 0.00000
-4.4845 3.5780 0.00011
-4.2843 3.5780 0.00018
-4.0840 3.5780 0.00028
-3.8838 3.5780 0.00043
-3.6836 3.5780 0.00063
-3.4833 3.5780 0.00089
-3.2831 3.5780 0.00121
-3.0829 3.5780 0.00157
-2.8827 3.5780 0.00196
-2.6824 3.5780 0.00236
-2.4822 3.5780 0.00273
-2.2820 3.5780 0.00303
-2.0817 3.5780 0.00324
-1.8815 3.5780 0.00334
-1.6813 3.5780 0.00332
-1.4810 3.5780 0.00319
-1.2808 3.5780 0.00297
-1.0806 3.5780 0.00268
-0.8803 3.5780 0.00236
-0.6801 3.5780 0.00204
-0.4799 3.5780 0.00173
-0.2796 3.5780 0.00145
-0.0794 3.5780 0.00121
0.1208 3.5780 0.00100
0.3210 3.5780 0.00082
0.5213 3.5780 0.00067
0.7215 3.5780 0.00054
0.9217 3.5780 0.00043
1.1220 3.5780 0.00033
1.3222 3.5780 0.00025
1.5224 3.5780 0.00018
1.7227 3.5780 0.00013
1.9229 3.5780 0.00009
2.1231 3.5780 0.00006
2.3234 3.5780 0.00004
2.5236 3.5780 0.00002
2.7238 3.5780 0.00001
2.9241 3.5780 0.00001
3.1243 3.5780 0.00000
3.3245 3.5780 0.00000
3.5247 3.5780 0.00000
3.7250 3.5780 0.00000
3.9252 3.5780 0.00000
4.1254 3.5780 0.00000
4.3257 3.5780 0.00000
4.5259 3.5780 0.00000
4.7261 3.5780 0.00000
4.9264 3.5780 0.00000
5.1266 3.5780 0.00000
5.3268 3.5780 0.00000
-4.4845 3.7782 0.00006
-4.2843 3.7782 0.00009
-4.0840 3.7782 0.00015
-3.8838 3.7782 0.00023
-3.6836 3.7782 0.00033
-3.4833 3.7782 0.00047
-3.2831 3.7782 0.00064
-3.0829 3.7782 0.00083
-2.8827 3.7782 0.00103
-2.6824 3.7782 0.00124
-2.4822 3.7782 0.00143
-2.2820 3.7782 0.00159
-2.0817 3.7782 0.00170
-1.8815 3.7782 0.00175
-1.6813 3.7782 0.00174
-1.4810 3.7782 0.00167
-1.2808 3.7782 0.00155
-1.0806 3.7782 0.00139
-0.8803 3.7782 0.00122
-0.6801 3.7782 0.00104
-0.4799 3.7782 0.00087
-0.2796 3.7782 0.00072
-0.0794 3.7782 0.00059
0.1208 3.7782 0.00048
0.3210 3.7782 0.00039
0.5213 3.7782 0.00032
0.7215 3.7782 0.00025
0.9217 3.7782 0.00020
1.1220 3.7782 0.00015
1.3222 3.7782 0.00011
1.5224 3.7782 0.00008
1.7227 3.7782 0.00006
1.9229 3.7782 0.00004
2.1231 3.7782 0.00003
2.3234 3.7782 0.00002
2.5236 3.7782 0.00001
2.7238 3.7782 0.00001
2.9241 3.7782 0.00000
3.1243 3.7782 0.00000
3.3245 3.7782 0.00000
3.5247 3.7782 0.00000
3.7250 3.7782 0.00000
3.9252 3.7782 0.00000
4.1254 3.7782 0.00000
4.3257 3.7782 0.00000
4.5259 3.7782 0.00000
4.7261 3.7782 0.00000
4.9264 3.7782 0.00000
5.1266 3.7782 0.00000
5.3268 3.7782 0.00000
-4.4845 3.9784 0.00003
-4.2843 3.9784 0.00005
-4.0840 3.9784 0.00008
-3.8838 3.9784 0.00011
-3.6836 3.9784 0.00017
-3.4833 3.9784 0.00024
-3.2831 3.9784 0.00032
-3.0829 3.9784 0.00042
-2.8827 3.9784 0.00052
-2.6824 3.9784 0.00063
-2.4822 3.9784 0.00072
-2.2820 3.9784 0.00080
-2.0817 3.9784 0.00086
-1.8815 3.9784 0.00088
-1.6813 3.9784 0.00087
-1.4810 3.9784 0.00084
-1.2808 3.9784 0.00077
-1.0806 3.9784 0.00069
-0.8803 3.9784 0.00060
-0.6801 3.9784 0.00051
-0.4799 3.9784 0.00043
-0.2796 3.9784 0.00035
-0.0794 3.9784 0.00028
0.1208 3.9784 0.00023
0.3210 3.9784 0.00018
0.5213 3.9784 0.00014
0.7215 3.9784 0.00011
0.9217 3.9784 0.00009
1.1220 3.9784 0.00007
1.3222 3.9784 0.00005
1.5224 3.9784 0.00004
1.7227 3.9784 0.00003
1.9229 3.9784 0.00002
2.1231 3.9784 0.00001
2.3234 3.9784 0.00001
2.5236 3.9784 0.00000
2.7238 3.9784 0.00000
2.9241 3.9784 0.00000
3.1243 3.9784 0.00000
3.3245 3.9784 0.00000
3.5247 3.9784 0.00000
3.7250 3.9784 0.00000
3.9252 3.9784 0.00000
4.1254 3.9784 0.00000
4.3257 3.9784 0.00000
4.5259 3.9784 0.00000
4.7261 3.9784 0.00000
4.9264 3.9784 0.00000
5.1266 3.9784 0.00000
5.3268 3.9784 0.00000
-4.4845 4.1786 0.00001
-4.2843 4.1786 0.00002
-4.0840 4.1786 0.00004
-3.8838 4.1786 0.00006
-3.6836 4.1786 0.00008
-3.4833 4.1786 0.00012
-3.2831 4.1786 0.00016
-3.0829 4.1786 0.00020
-2.8827 4.1786 0.00025
-2.6824 4.1786 0.00030
-2.4822 4.1786 0.00035
-2.2820 4.1786 0.00039
-2.0817 4.1786 0.00042
-1.8815 4.1786 0.00043
-1.6813 4.1786 0.00042
-1.4810 4.1786 0.00040
-1.2808 4.1786 0.00037
-1.0806 4.1786 0.00033
-0.8803 4.1786 0.00029
-0.6801 4.1786 0.00024
-0.4799 4.1786 0.00020
-0.2796 4.1786 0.00016
-0.0794 4.1786 0.00013
0.1208 4.1786 0.00010
0.3210 4.1786 0.00008
0.5213 4.1786 0.00006
0.7215 4.1786 0.00005
0.9217 4.1786 0.00004
1.1220 4.1786 0.00003
1.3222 4.1786 0.00002
1.5224 4.1786 0.00002
1.7227 4.1786 0.00001
1.9229 4.1786 0.00001
2.1231 4.1786 0.00000
2.3234 4.1786 0.00000
2.5236 4.1786 0.00000
2.7238 4.1786 0.00000
2.9241 4.1786 0.00000
3.1243 4.1786 0.00000
3.3245 4.1786 0.00000
3.5247 4.1786 0.00000
3.7250 4.1786 0.00000
3.9252 4.1786 0.00000
4.1254 4.1786 0.00000
4.3257 4.1786 0.00000
4.5259 4.1786 0.00000
4.7261 4.1786 0.00000
4.9264 4.1786 0.00000
5.1266 4.1786 0.00000
5.3268 4.1786 0.00000
-4.4845 4.3789 0.00001
-4.2843 4.3789 0.00001
-4.0840 4.3789 0.00002
-3.8838 4.3789 0.00003
-3.6836 4.3789 0.00004
-3.4833 4.3789 0.00005
-3.2831 4.3789 0.00007
-3.0829 4.3789 0.00009
-2.8827 4.3789 0.00012
-2.6824 4.3789 0.00014
-2.4822 4.3789 0.00016
-2.2820 4.3789 0.00018
-2.0817 4.3789 0.00019
-1.8815 4.3789 0.00020
-1.6813 4.3789 0.00020
-1.4810 4.3789 0.00019
-1.2808 4.3789 0.00017
-1.0806 4.3789 0.00015
-0.8803 4.3789 0.00013
-0.6801 4.3789 0.00011
-0.4799 4.3789 0.00009
-0.2796 4.3789 0.00007
-0.0794 4.3789 0.00006
0.1208 4.3789 0.00005
0.3210 4.3789 0.00004
0.5213 4.3789 0.00003
0.7215 4.3789 0.00002
0.9217 4.3789 0.00002
1.1220 4.3789 0.00001
1.3222 4.3789 0.00001
1.5224 4.3789 0.00001
1.7227 4.3789 0.00000
1.9229 4.3789 0.00000
2.1231 4.3789 0.00000
2.3234 4.3789 0.00000
2.5236 4.3789 0.00000
2.7238 4.3789 0.00000
2.9241 4.3789 0.00000
3.1243 4.3789 0.00000
3.3245 4.3789 0.00000
3.5247 4.3789 0.00000
3.7250 4.3789 0.00000
3.9252 4.3789 0.00000
4.1254 4.3789 0.00000
4.3257 4.3789 0.00000
4.5259 4.3789 0.00000
4.7261 4.3789 0.00000
4.9264 4.3789 0.00000
5.1266 4.3789 0.00000
5.3268 4.3789 0.00000
-4.4845 4.5791 0.00000
-4.2843 4.5791 0.00000
-4.0840 4.5791 0.00001
-3.8838 4.5791 0.00001
-3.6836 4.5791 0.00002
-3.4833 4.5791 0.00002
-3.2831 4.5791 0.00003
-3.0829 4.5791 0.00004
-2.8827 4.5791 0.00005
-2.6824 4.5791 0.00006
-2.4822 4.5791 0.00007
-2.2820 4.5791 0.00008
-2.0817 4.5791 0.00009
-1.8815 4.5791 0.00009
-1.6813 4.5791 0.00009
-1.4810 4.5791 0.00008
-1.2808 4.5791 0.00008
-1.0806 4.5791 0.00007
-0.8803 4.5791 0.00006
-0.6801 4.5791 0.00005
-0.4799 4.5791 0.00004
-0.2796 4.5791 0.00003
-0.0794 4.5791 0.00002
0.1208 4.5791 0.00002
0.3210 4.5791 0.00001
0.5213 4.5791 0.00001
0.7215 4.5791 0.00001
0.9217 4.5791 0.00001
1.1220 4.5791 0.00000
1.3222 4.5791 0.00000
1.5224 4.5791 0.00000
1.7227 4.5791 0.00000
1.9229 4.5791 0.00000
2.1231 4.5791 0.00000
2.3234 4.5791 0.00000
2.5236 4.5791 0.00000
2.7238 4.5791 0.00000
2.9241 4.5791 0.00000
3.1243 4.5791 0.00000
3.3245 4.5791 0.00000
3.5247 4.5791 0.00000
3.7250 4.5791 0.00000
3.9252 4.5791 0.00000
4.1254 4.5791 0.00000
4.3257 4.5791 0.00000
4.5259 4.5791 0.00000
4.7261 4.5791 0.00000
4.9264 4.5791 0.00000
5.1266 4.5791 0.00000
5.3268 4.5791 0.00000
-4.4845 4.7793 0.00000
-4.2843 4.7793 0.00000
-4.0840 4.7793 0.00000
-3.8838 4.7793 0.00001
-3.6836 4.7793 0.00001
-3.4833 4.7793 0.00001
-3.2831 4.7793 0.00001
-3.0829 4.7793 0.00002
-2.8827 4.7793 0.00002
-2.6824 4.7793 0.00003
-2.4822 4.7793 0.00003
-2.2820 4.7793 0.00003
-2.0817 4.7793 0.00004
-1.8815 4.7793 0.00004
-1.6813 4.7793 0.00004
-1.4810 4.7793 0.00004
-1.2808 4.7793 0.00003
-1.0806 4.7793 0.00003
-0.8803 4.7793 0.00002
-0.6801 4.7793 0.00002
-0.4799 4.7793 0.00002
-0.2796 4.7793 0.00001
-0.0794 4.7793 0.00001
0.1208 4.7793 0.00001
0.3210 4.7793 0.00001
0.5213 4.7793 0.00000
0.7215 4.7793 0.00000
0.9217 4.7793 0.00000
1.1220 4.7793 0.00000
1.3222 4.7793 0.00000
1.5224 4.7793 0.00000
1.7227 4.7793 0.00000
1.9229 4.7793 0.00000
2.1231 4.7793 0.00000
2.3234 4.7793 0.00000
2.5236 4.7793 0.00000
2.7238 4.7793 0.00000
2.9241 4.7793 0.00000
3.1243 4.7793 0.00000
3.3245 4.7793 0.00000
3.5247 4.7793 0.00000
3.7250 4.7793 0.00000
3.9252 4.7793 0.00000
4.1254 4.7793 0.00000
4.3257 4.7793 0.00000
4.5259 4.7793 0.00000
4.7261 4.7793 0.00000
4.9264 4.7793 0.00000
5.1266 4.7793 0.00000
5.3268 4.7793 0.00000
-4.4845 4.9796 0.00000
-4.2843 4.9796 0.00000
-4.0840 4.9796 0.00000
-3.8838 4.9796 0.00000
-3.6836 4.9796 0.00000
-3.4833 4.9796 0.00000
-3.2831 4.9796 0.00001
-3.0829 4.9796 0.00001
-2.8827 4.9796 0.00001
-2.6824 4.9796 0.00001
-2.4822 4.9796 0.00001
-2.2820 4.9796 0.00001
-2.0817 4.9796 0.00002
-1.8815 4.9796 0.00002
-1.6813 4.9796 0.00002
-1.4810 4.9796 0.00001
-1.2808 4.9796 0.00001
-1.0806 4.9796 0.00001
-0.8803 4.9796 0.00001
-0.6801 4.9796 0.00001
-0.4799 4.9796 0.00001
-0.2796 4.9796 0.00001
-0.0794 4.9796 0.00000
0.1208 4.9796 0.00000
0.3210 4.9796 0.00000
0.5213 4.9796 0.00000
0.7215 4.9796 0.00000
0.9217 4.9796 0.00000
1.1220 4.9796 0.00000
1.3222 4.9796 0.00000
1.5224 4.9796 0.00000
1.7227 4.9796 0.00000
1.9229 4.9796 0.00000
2.1231 4.9796 0.00000
2.3234 4.9796 0.00000
2.5236 4.9796 0.00000
2.7238 4.9796 0.00000
2.9241 4.9796 0.00000
3.1243 4.9796 0.00000
3.3245 4.9796 0.00000
3.5247 4.9796 0.00000
3.7250 4.9796 0.00000
3.9252 4.9796 0.00000
4.1254 4.9796 0.00000
4.3257 4.9796 0.00000
4.5259 4.9796 0.00000
4.7261 4.9796 0.00000
4.9264 4.9796 0.00000
5.1266 4.9796 0.00000
5.3268 4.9796 0.00000
-4.4845 5.1798 0.00000
-4.2843 5.1798 0.00000
-4.0840 5.1798 0.00000
-3.8838 5.1798 0.00000
-3.6836 5.1798 0.00000
-3.4833 5.1798 0.00000
-3.2831 5.1798 0.00000
-3.0829 5.1798 0.00000
-2.8827 5.1798 0.00000
-2.6824 5.1798 0.00000
-2.4822 5.1798 0.00001
-2.2820 5.1798 0.00001
-2.0817 5.1798 0.00001
-1.8815 5.1798 0.00001
-1.6813 5.1798 0.00001
-1.4810 5.1798 0.00001
-1.2808 5.1798 0.00001
-1.0806 5.1798 0.00000
-0.8803 5.1798 0.00000
-0.6801 5.1798 0.00000
-0.4799 5.1798 0.00000
-0.2796 5.1798 0.00000
-0.0794 5.1798 0.00000
0.1208 5.1798 0.00000
0.3210 5.1798 0.00000
0.5213 5.1798 0.00000
0.7215 5.1798 0.00000
0.9217 5.1798 0.00000
1.1220 5.1798 0.00000
1.3222 5.1798 0.00000
1.5224 5.1798 0.00000
1.7227 5.1798 0.00000
1.9229 5.1798 0.00000
2.1231 5.1798 0.00000
2.3234 5.1798 0.00000
2.5236 5.1798 0.00000
2.7238 5.1798 0.00000
2.9241 5.1798 0.00000
3.1243 5.1798 0.00000
3.3245 5.1798 0.00000
3.5247 5.1798 0.00000
3.7250 5.1798 0.00000
3.9252 5.1798 0.00000
4.1254 5.1798 0.00000
4.3257 5.1798 0.00000
4.5259 5.1798 0.00000
4.7261 5.1798 0.00000
4.9264 5.1798 0.00000
5.1266 5.1798 0.00000
5.3268 5.1798 0.00000
-4.4845 5.3800 0.00000
-4.2843 5.3800 0.00000
-4.0840 5.3800 0.00000
-3.8838 5.3800 0.00000
-3.6836 5.3800 0.00000
-3.4833 5.3800 0.00000
-3.2831 5.3800 0.00000
-3.0829 5.3800 0.00000
-2.8827 5.3800 0.00000
-2.6824 5.3800 0.00000
-2.4822 5.3800 0.00000
-2.2820 5.3800 0.00000
-2.0817 5.3800 0.00000
-1.8815 5.3800 0.00000
-1.6813 5.3800 0.00000
-1.4810 5.3800 0.00000
-1.2808 5.3800 0.00000
-1.0806 5.3800 0.00000
-0.8803 5.3800 0.00000
-0.6801 5.3800 0.00000
-0.4799 5.3800 0.00000
-0.2796 5.3800 0.00000
-0.0794 5.3800 0.00000
0.1208 5.3800 0.00000
0.3210 5.3800 0.00000
0.5213 5.3800 0.00000
0.7215 5.3800 0.00000
0.9217 5.3800 0.00000
1.1220 5.3800 0.00000
1.3222 5.3800 0.00000
1.5224 5.3800 0.00000
1.7227 5.3800 0.00000
1.9229 5.3800 0.00000
2.1231 5.3800 0.00000
2.3234 5.3800 0.00000
2.5236 5.3800 0.00000
2.7238 5.3800 0.00000
2.9241 5.3800 0.00000
3.1243 5.3800 0.00000
3.3245 5.3800 0.00000
3.5247 5.3800 0.00000
3.7250 5.3800 0.00000
3.9252 5.3800 0.00000
4.1254 5.3800 0.00000
4.3257 5.3800 0.00000
4.5259 5.3800 0.00000
4.7261 5.3800 0.00000
4.9264 5.3800 0.00000
5.1266 5.3800 0.00000
5.3268 5.3800 0.00000
-4.4845 5.5803 0.00000
-4.2843 5.5803 0.00000
-4.0840 5.5803 0.00000
-3.8838 5.5803 0.00000
-3.6836 5.5803 0.00000
-3.4833 5.5803 0.00000
-3.2831 5.5803 0.00000
-3.0829 5.5803 0.00000
-2.8827 5.5803 0.00000
-2.6824 5.5803 0.00000
-2.4822 5.5803 0.00000
-2.2820 5.5803 0.00000
-2.0817 5.5803 0.00000
-1.8815 5.5803 0.00000
-1.6813 5.5803 0.00000
-1.4810 5.5803 0.00000
-1.2808 5.5803 0.00000
-1.0806 5.5803 0.00000
-0.8803 5.5803 0.00000
-0.6801 5.5803 0.00000
-0.4799 5.5803 0.00000
-0.2796 5.5803 0.00000
-0.0794 5.5803 0.00000
0.1208 5.5803 0.00000
0.3210 5.5803 0.00000
0.5213 5.5803 0.00000
0.7215 5.5803 0.00000
0.9217 5.5803 0.00000
1.1220 5.5803 0.00000
1.3222 5.5803 0.00000
1.5224 5.5803 0.00000
1.7227 5.5803 0.00000
1.9229 5.5803 0.00000
2.1231 5.5803 0.00000
2.3234 5.5803 0.00000
2.5236 5.5803 0.00000
2.7238 5.5803 0.00000
2.9241 5.5803 0.00000
3.1243 5.5803 0.00000
3.3245 5.5803 0.00000
3.5247 5.5803 0.00000
3.7250 5.5803 0.00000
3.9252 5.5803 0.00000
4.1254 5.5803 0.00000
4.3257 5.5803 0.00000
4.5259 5.5803 0.00000
4.7261 5.5803 0.00000
4.9264 5.5803 0.00000
5.1266 5.5803 0.00000
5.3268 5.5803 0.00000
-4.4845 5.7805 0.00000
-4.2843 5.7805 0.00000
-4.0840 5.7805 0.00000
-3.8838 5.7805 0.00000
-3.6836 5.7805 0.00000
-3.4833 5.7805 0.00000
-3.2831 5.7805 0.00000
-3.0829 5.7805 0.00000
-2.8827 5.7805 0.00000
-2.6824 5.7805 0.00000
-2.4822 5.7805 0.00000
-2.2820 5.7805 0.00000
-2.0817 5.7805 0.00000
-1.8815 5.7805 0.00000
-1.6813 5.7805 0.00000
-1.4810 5.7805 0.00000
-1.2808 5.7805 0.00000
-1.0806 5.7805 0.00000
-0.8803 5.7805 0.00000
-0.6801 5.7805 0.00000
-0.4799 5.7805 0.00000
-0.2796 5.7805 0.00000
-0.0794 5.7805 0.00000
0.1208 5.7805 0.00000
0.3210 5.7805 0.00000
0.5213 5.7805 0.00000
0.7215 5.7805 0.00000
0.9217 5.7805 0.00000
1.1220 5.7805 0.00000
1.3222 5.7805 0.00000
1.5224 5.7805 0.00000
1.7227 5.7805 0.00000
1.9229 5.7805 0.00000
2.1231 5.7805 0.00000
2.3234 5.7805 0.00000
2.5236 5.7805 0.00000
2.7238 5.7805 0.00000
2.9241 5.7805 0.00000
3.1243 5.7805 0.00000
3.3245 5.7805 0.00000
3.5247 5.7805 0.00000
3.7250 5.7805 0.00000
3.9252 5.7805 0.00000
4.1254 5.7805 0.00000
4.3257 5.7805 0.00000
4.5259 5.7805 0.00000
4.7261 5.7805 0.00000
4.9264 5.7805 0.00000
5.1266 5.7805 0.00000
5.3268 5.7805 0.00000
-4.4845 5.9807 0.00000
-4.2843 5.9807 0.00000
-4.0840 5.9807 0.00000
-3.8838 5.9807 0.00000
-3.6836 5.9807 0.00000
-3.4833 5.9807 0.00000
-3.2831 5.9807 0.00000
-3.0829 5.9807 0.00000
-2.8827 5.9807 0.00000
-2.6824 5.9807 0.00000
-2.4822 5.9807 0.00000
-2.2820 5.9807 0.00000
-2.0817 5.9807 0.00000
-1.8815 5.9807 0.00000
-1.6813 5.9807 0.00000
-1.4810 5.9807 0.00000
-1.2808 5.9807 0.00000
-1.0806 5.9807 0.00000
-0.8803 5.9807 0.00000
-0.6801 5.9807 0.00000
-0.4799 5.9807 0.00000
-0.2796 5.9807 0.00000
-0.0794 5.9807 0.00000
0.1208 5.9807 0.00000
0.3210 5.9807 0.00000
0.5213 5.9807 0.00000
0.7215 5.9807 0.00000
0.9217 5.9807 0.00000
1.1220 5.9807 0.00000
1.3222 5.9807 0.00000
1.5224 5.9807 0.00000
1.7227 5.9807 0.00000
1.9229 5.9807 0.00000
2.1231 5.9807 0.00000
2.3234 5.9807 0.00000
2.5236 5.9807 0.00000
2.7238 5.9807 0.00000
2.9241 5.9807 0.00000
3.1243 5.9807 0.00000
3.3245 5.9807 0.00000
3.5247 5.9807 0.00000
3.7250 5.9807 0.00000
3.9252 5.9807 0.00000
4.1254 5.9807 0.00000
4.3257 5.9807 0.00000
4.5259 5.9807 0.00000
4.7261 5.9807 0.00000
4.9264 5.9807 0.00000
5.1266 5.9807 0.00000
5.3268 5.9807 0.00000
-4.4845 6.1810 0.00000
-4.2843 6.1810 0.00000
-4.0840 6.1810 0.00000
-3.8838 6.1810 0.00000
-3.6836 6.1810 0.00000
-3.4833 6.1810 0.00000
-3.2831 6.1810 0.00000
-3.0829 6.1810 0.00000
-2.8827 6.1810 0.00000
-2.6824 6.1810 0.00000
-2.4822 6.1810 0.00000
-2.2820 6.1810 0.00000
-2.0817 6.1810 0.00000
-1.8815 6.1810 0.00000
-1.6813 6.1810 0.00000
-1.4810 6.1810 0.00000
-1.2808 6.1810 0.00000
-1.0806 6.1810 0.00000
-0.8803 6.1810 0.00000
-0.6801 6.1810 0.00000
-0.4799 6.1810 0.00000
-0.2796 6.1810 0.00000
-0.0794 6.1810 0.00000
0.1208 6.1810 0.00000
0.3210 6.1810 0.00000
0.5213 6.1810 0.00000
0.7215 6.1810 0.00000
0.9217 6.1810 0.00000
1.1220 6.1810 0.00000
1.3222 6.1810 0.00000
1.5224 6.1810 0.00000
1.7227 6.1810 0.00000
1.9229 6.1810 0.00000
2.1231 6.1810 0.00000
2.3234 6.1810 0.00000
2.5236 6.1810 0.00000
2.7238 6.1810 0.00000
2.9241 6.1810 0.00000
3.1243 6.1810 0.00000
3.3245 6.1810 0.00000
3.5247 6.1810 0.00000
3.7250 6.1810 0.00000
3.9252 6.1810 0.00000
4.1254 6.1810 0.00000
4.3257 6.1810 0.00000
4.5259 6.1810 0.00000
4.7261 6.1810 0.00000
4.9264 6.1810 0.00000
5.1266 6.1810 0.00000
5.3268 6.1810 0.00000
-4.4845 6.3812 0.00000
-4.2843 6.3812 0.00000
-4.0840 6.3812 0.00000
-3.8838 6.3812 0.00000
-3.6836 6.3812 0.00000
-3.4833 6.3812 0.00000
-3.2831 6.3812 0.00000
-3.0829 6.3812 0.00000
-2.8827 6.3812 0.00000
-2.6824 6.3812 0.00000
-2.4822 6.3812 0.00000
-2.2820 6.3812 0.00000
-2.0817 6.3812 0.00000
-1.8815 6.3812 0.00000
-1.6813 6.3812 0.00000
-1.4810 6.3812 0.00000
-1.2808 6.3812 0.00000
-1.0806 6.3812 0.00000
-0.8803 6.3812 0.00000
-0.6801 6.3812 0.00000
-0.4799 6.3812 0.00000
-0.2796 6.3812 0.00000
-0.0794 6.3812 0.00000
0.1208 6.3812 0.00000
0.3210 6.3812 0.00000
0.5213 6.3812 0.00000
0.7215 6.3812 0.00000
0.9217 6.3812 0.00000
1.1220 6.3812 0.00000
1.3222 6.3812 0.00000
1.5224 6.3812 0.00000
1.7227 6.3812 0.00000
1.9229 6.3812 0.00000
2.1231 6.3812 0.00000
2.3234 6.3812 0.00000
2.5236 6.3812 0.00000
2.7238 6.3812 0.00000
2.9241 6.3812 0.00000
3.1243 6.3812 0.00000
3.3245 6.3812 0.00000
3.5247 6.3812 0.00000
3.7250 6.3812 0.00000
3.9252 6.3812 0.00000
4.1254 6.3812 0.00000
4.3257 6.3812 0.00000
4.5259 6.3812 0.00000
4.7261 6.3812 0.00000
4.9264 6.3812 0.00000
5.1266 6.3812 0.00000
5.3268 6.3812 0.00000
-4.4845 6.5814 0.00000
-4.2843 6.5814 0.00000
-4.0840 6.5814 0.00000
-3.8838 6.5814 0.00000
-3.6836 6.5814 0.00000
-3.4833 6.5814 0.00000
-3.2831 6.5814 0.00000
-3.0829 6.5814 0.00000
-2.8827 6.5814 0.00000
-2.6824 6.5814 0.00000
-2.4822 6.5814 0.00000
-2.2820 6.5814 0.00000
-2.0817 6.5814 0.00000
-1.8815 6.5814 0.00000
-1.6813 6.5814 0.00000
-1.4810 6.5814 0.00000
-1.2808 6.5814 0.00000
-1.0806 6.5814 0.00000
-0.8803 6.5814 0.00000
-0.6801 6.5814 0.00000
-0.4799 6.5814 0.00000
-0.2796 6.5814 0.00000
-0.0794 6.5814 0.00000
0.1208 6.5814 0.00000
0.3210 6.5814 0.00000
0.5213 6.5814 0.00000
0.7215 6.5814 0.00000
0.9217 6.5814 0.00000
1.1220 6.5814 0.00000
1.3222 6.5814 0.00000
1.5224 6.5814 0.00000
1.7227 6.5814 0.00000
1.9229 6.5814 0.00000
2.1231 6.5814 0.00000
2.3234 6.5814 0.00000
2.5236 6.5814 0.00000
2.7238 6.5814 0.00000
2.9241 6.5814 0.00000
3.1243 6.5814 0.00000
3.3245 6.5814 0.00000
3.5247 6.5814 0.00000
3.7250 6.5814 0.00000
3.9252 6.5814 0.00000
4.1254 6.5814 0.00000
4.3257 6.5814 0.00000
4.5259 6.5814 0.00000
4.7261 6.5814 0.00000
4.9264 6.5814 0.00000
5.1266 6.5814 0.00000
5.3268 6.5814 0.00000
